Scale Free Bounds on the Amplification of Disturbances in Mass Chains

We give a method for designing a mechanical impedance to suppress the propagation of disturbances along a chain of masses. The key feature of our method is that it is scale free. This means that it can be used to give a single, fixed, design, with provable performance guarantees in mass chains of any length. We illustrate the approach by designing a bidirectional control law in a vehicle platoon in a manner that is independent of the number of vehicles in the platoon.

==> Tikz/Data/N10.dat <==
0	0.000335350130466478
2.5062656641604	7.63474935712465e-05
5.0125313283208	0.000100876998398785
7.5187969924812	0.000151330048445017
10.0250626566416	0.000240601799538503
12.531328320802	0.000391382135042627
15.0375939849624	0.000641210594598641
17.5438596491228	0.00105081404174964
20.0501253132832	0.00171616078318722
22.5563909774436	0.00278384355643343
25.062656641604	0.00446533470224874
27.5689223057644	0.00703517615304866
30.0751879699248	0.0107777312810449
32.5814536340852	0.0158239805298775
35.0877192982456	0.0218403764465971
37.593984962406	0.0276922897718457
40.1002506265664	0.0314926007085261
42.6065162907268	0.0314193089185456
45.1127819548872	0.0268840700644882
47.6190476190476	0.0189405764522332
50.125313283208	0.00956240618816229
52.6315789473684	0.000601983111540916
55.1378446115288	-0.00677882458520479
57.6441102756892	-0.012137157200525
60.1503759398496	-0.0155266114930128
62.65664160401	-0.0172555510620792
65.1629072681704	-0.0177147347263165
67.6691729323308	-0.0172797585732416
70.1754385964912	-0.0162672885128954
72.6817042606516	-0.0149231647273453
75.187969924812	-0.0134266522011126
77.6942355889724	-0.0119012831565412
80.2005012531328	-0.0104271380003513
82.7067669172932	-0.00905212544803771
85.2130325814536	-0.00780134266091118
87.719298245614	-0.00668437306056019
90.2255639097744	-0.00570072952524406
92.7318295739348	-0.00484377225071228
95.2380952380952	-0.00410343952644282
97.7443609022556	-0.00346808999635129
100.250626566416	-0.00292569990480601
102.756892230576	-0.00246460431952555
105.263157894737	-0.00207392398581691
107.769423558897	-0.00174378116110463
110.275689223058	-0.00146537814086944
112.781954887218	-0.00123098996955334
115.288220551378	-0.00103390657384053
117.794486215539	-0.000868347896634175
120.300751879699	-0.000729367395045144
122.80701754386	-0.000612753574264213
125.31328320802	-0.000514935354328727
127.81954887218	-0.000432894479062196
130.325814536341	-0.000364086487875559
132.832080200501	-0.000306370701740555
135.338345864662	-0.000257949025406629
137.844611528822	-0.000217312998802205
140.350877192982	-0.000183198344677171
142.857142857143	-0.000154546190159088
145.363408521303	-0.000130470141977257
147.869674185464	-0.000110228438804177
150.375939849624	-9.32004695169131e-05
152.882205513784	-7.88670209053155e-05
155.388471177945	-6.67936945053793e-05
157.894736842105	-5.66170053033221e-05
160.401002506266	-4.8032742504589e-05
162.907268170426	-4.07862332767739e-05
165.413533834586	-3.46642040474632e-05
167.919799498747	-2.94879807301029e-05
170.426065162907	-2.51078096291379e-05
172.932330827068	-2.13981154140452e-05
175.438596491228	-1.8253541994695e-05
177.944862155388	-1.55856471152627e-05
180.451127819549	-1.33201425410179e-05
182.957393483709	-1.13945894917866e-05
185.46365914787	-9.75647382861489e-06
187.96992481203	-8.36159802730663e-06
190.47619047619	-7.17273738359836e-06
192.982456140351	-6.1585166432343e-06
195.488721804511	-5.29247053829285e-06
197.994987468672	-4.55225778550616e-06
200.501253132832	-3.91900316967786e-06
203.007518796992	-3.37674657230336e-06
205.513784461153	-2.91198130888959e-06
208.020050125313	-2.51326709693744e-06
210.526315789474	-2.1709053877883e-06
213.032581453634	-1.87666684295373e-06
215.538847117794	-1.62356245339557e-06
218.045112781955	-1.40565115375191e-06
220.551378446115	-1.21787803492035e-06
223.057644110276	-1.05593815957761e-06
225.563909774436	-9.16161866287846e-07
228.070175438596	-7.9541808661876e-07
230.576441102757	-6.91032783689538e-07
233.082706766917	-6.00720101023855e-07
235.588972431078	-5.22524181229e-07
238.095238095238	-4.54769959884471e-07
240.601503759398	-3.96021532206303e-07
243.107769423559	-3.45046869104637e-07
245.614035087719	-3.00787911078348e-07
248.12030075188	-2.6233518948815e-07
250.62656641604	-2.28906259197581e-07
253.132832080201	-1.99827373870143e-07
255.639097744361	-1.74517885670467e-07
258.145363408521	-1.52476962722581e-07
260.651629072682	-1.33272257257788e-07
263.157894736842	-1.16530242233459e-07
265.664160401003	-1.01927954937464e-07
268.170426065163	-8.91859364415826e-08
270.676691729323	-7.80621915996704e-08
273.182957393484	-6.8347014714476e-08
275.689223057644	-5.98585518651884e-08
278.195488721805	-5.24389953404647e-08
280.701754385965	-4.59513148920454e-08
283.208020050125	-4.02764415152745e-08
285.714285714286	-3.53108551010006e-08
288.220551378446	-3.09644955787114e-08
290.726817042607	-2.71589675471251e-08
293.233082706767	-2.38260005891444e-08
295.739348370927	-2.09060986022802e-08
298.245614035088	-1.83473923554001e-08
300.751879699248	-1.61046379010266e-08
303.258145363409	-1.41383532104022e-08
305.764411027569	-1.24140664969907e-08
308.270676691729	-1.09016712601662e-08
310.77694235589	-9.57485818409154e-09
313.28320802005	-8.41063113599105e-09
315.789473684211	-7.38888206175403e-09
318.295739348371	-6.49201983837777e-09
320.802005012531	-5.70464991911379e-09
323.308270676692	-5.01329885937984e-09
325.814536340852	-4.40616829133766e-09
328.320802005013	-3.87292550807494e-09
330.827067669173	-3.40451700164834e-09
333.333333333333	-2.99300947914638e-09
335.839598997494	-2.6314474765865e-09
338.345864661654	-2.31373478709607e-09
340.852130325815	-2.03452404923254e-09
343.358395989975	-1.7891260417624e-09
345.864661654135	-1.5734253344668e-09
348.370927318296	-1.3838113432918e-09
350.877192982456	-1.21711460354668e-09
353.383458646617	-1.07055583842275e-09
355.889724310777	-9.41691197242633e-10
358.395989974937	-8.28378032835531e-10
360.902255639098	-7.28731408550232e-10
363.408521303258	-6.41098535369977e-10
365.914786967419	-5.64025021132508e-10
368.421052631579	-4.96236080005374e-10
370.927318295739	-4.36611108378671e-10
373.4335839599	-3.84162285316236e-10
375.93984962406	-3.38024053192498e-10
378.446115288221	-2.9743690843631e-10
380.952380952381	-2.61730415118677e-10
383.458646616541	-2.30315905236367e-10
385.964912280702	-2.02678374083831e-10
388.471177944862	-1.78360604063954e-10
390.977443609023	-1.5696469124471e-10
393.483709273183	-1.38138001037902e-10
395.989974937343	-1.21573195954738e-10
398.496240601504	-1.06995634574503e-10
401.002506265664	-9.41680344812568e-11
403.508771929825	-8.28802582120147e-11
406.015037593985	-7.29454552317321e-11
408.521303258145	-6.42043085363753e-11
411.027568922306	-5.65111291095377e-11
413.533834586466	-4.97397123488952e-11
416.040100250627	-4.37813119091857e-11
418.546365914787	-3.85365350741296e-11
421.052631578947	-3.39209493827042e-11
423.558897243108	-2.98589208913569e-11
426.065162907268	-2.62834476405516e-11
428.571428571429	-2.31366870107053e-11
431.077694235589	-2.03668748532948e-11
433.583959899749	-1.79291304025497e-11
436.09022556391	-1.57822921398321e-11
438.59649122807	-1.38932199078567e-11
441.102756892231	-1.22309384842367e-11
443.609022556391	-1.07680531158394e-11
446.115288220551	-9.47977807363998e-12
448.621553884712	-8.34529667592676e-12
451.127819548872	-7.34842742211583e-12
453.634085213033	-6.47049080981787e-12
456.140350877193	-5.69685965068345e-12
458.646616541353	-5.01582109180276e-12
461.152882205514	-4.41707781462242e-12
463.659147869674	-3.88863941047646e-12
466.165413533835	-3.4244829194563e-12
468.671679197995	-3.01580982409178e-12
471.177944862155	-2.65593103065953e-12
473.684210526316	-2.33846275676797e-12
476.190476190476	-2.05960248855774e-12
478.696741854637	-1.81440973356928e-12
481.203007518797	-1.59891544448953e-12
483.709273182957	-1.40851219576632e-12
486.215538847118	-1.241368119409e-12
488.721804511278	-1.09359743483139e-12
491.228070175439	-9.64256452462564e-13
493.734335839599	-8.49736947472479e-13
496.240601503759	-7.48540118777896e-13
498.74686716792	-6.60665966378815e-13
501.25313283208	-5.8253402102082e-13
503.759398496241	-5.14088771552679e-13
506.265664160401	-4.53498349983761e-13
508.771929824561	-3.99597022138209e-13
511.278195488722	-3.52551321469718e-13
513.784461152882	-3.12777581612522e-13
516.290726817043	-2.75696132590042e-13
518.796992481203	-2.44526621173691e-13
521.303258145363	-2.15327755626049e-13
523.809523809524	-1.90736315630602e-13
526.315789473684	-1.6947554470903e-13
528.822055137845	-1.50324197534246e-13
531.328320802005	-1.32727162593937e-13
533.834586466165	-1.18266507698195e-13
536.340852130326	-1.04749542373384e-13
538.847117794486	-9.35362898246694e-14
541.353383458647	-8.39051050860462e-14
543.859649122807	-7.4718009557273e-14
546.365914786967	-6.62803145701218e-14
548.872180451128	-5.90638649100583e-14
551.378446115288	-5.26800825184637e-14
553.884711779449	-4.85722573273506e-14
556.390977443609	-4.30211422042248e-14
558.897243107769	-3.93574062229618e-14
561.40350877193	-3.53328477586956e-14
563.90977443609	-3.19189119579733e-14
566.416040100251	-3.0142555118573e-14
568.922305764411	-2.70894418008538e-14
571.428571428571	-2.56183962932255e-14
573.934837092732	-2.31481500634345e-14
576.441102756892	-2.16771045558062e-14
578.947368421053	-1.99007477164059e-14
581.453634085213	-1.9151347174784e-14
583.959899749373	-1.69309011255336e-14
586.466165413534	-1.62092561595273e-14
588.972431077694	-1.54598556179053e-14
591.478696741855	-1.54598556179053e-14
593.984962406015	-1.40998324127395e-14
596.491228070175	-1.36834987785051e-14
598.997493734336	-1.28508315100362e-14
601.503759398496	-1.17683640610267e-14
604.010025062657	-1.21291865440298e-14
606.516290726817	-1.13242748511766e-14
609.022556390977	-1.0991207943789e-14
611.528822055138	-1.06303854607859e-14
614.035087719298	-1.0547118733939e-14
616.541353383459	-1.02973185533983e-14
619.047619047619	-1.03528297046296e-14
621.553884711779	-1.00752739484733e-14
624.06015037594	-1.05193631583234e-14
626.5664160401	-1.06026298851702e-14
629.072681704261	-9.27036225562006e-15
631.578947368421	-9.46465128492946e-15
634.085213032581	-9.88098491916389e-15
636.591478696742	-9.88098491916389e-15
639.097744360902	-9.29811783123569e-15
641.604010025063	-9.13158437754191e-15
644.110275689223	-8.96505092384814e-15
646.616541353383	-9.43689570931383e-15
649.122807017544	-9.24260668000443e-15
651.629072681704	-9.71445146547012e-15
654.135338345865	-8.82627304576999e-15
656.641604010025	-8.77076189453874e-15
659.147869674185	-8.96505092384814e-15
661.654135338346	-8.77076189453874e-15
664.160401002506	-9.18709552877317e-15
666.666666666667	-9.24260668000443e-15
669.172932330827	-8.38218383591993e-15
671.679197994987	-9.65894031423886e-15
674.185463659148	-8.82627304576999e-15
676.691729323308	-8.52096171399808e-15
679.197994987469	-8.77076189453874e-15
681.704260651629	-8.24340595784179e-15
684.210526315789	-9.27036225562006e-15
686.71679197995	-9.2148511043888e-15
689.22305764411	-9.10382880192628e-15
691.729323308271	-8.07687250414801e-15
694.235588972431	-8.54871728961371e-15
696.741854636591	-8.63198401646059e-15
699.248120300752	-8.90953977261688e-15
701.754385964912	-8.85402862138562e-15
704.260651629073	-8.27116153345742e-15
706.766917293233	-8.88178419700125e-15
709.273182957393	-8.65973959207622e-15
711.779448621554	-9.71445146547012e-15
714.285714285714	-9.15933995315754e-15
716.791979949875	-8.90953977261688e-15
719.298245614035	-9.18709552877317e-15
721.804511278195	-9.38138455808257e-15
724.310776942356	-8.82627304576999e-15
726.817042606516	-9.04831765069503e-15
729.323308270677	-8.27116153345742e-15
731.829573934837	-8.02136135291676e-15
734.335839598997	-8.79851747015437e-15
736.842105263158	-8.1601392309949e-15
739.348370927318	-8.29891710907305e-15
741.854636591479	-8.27116153345742e-15
744.360902255639	-8.74300631892311e-15
746.867167919799	-8.52096171399808e-15
749.37343358396	-8.79851747015437e-15
751.87969924812	-8.77076189453874e-15
754.385964912281	-9.04831765069503e-15
756.892230576441	-8.49320613838245e-15
759.398496240602	-8.57647286522933e-15
761.904761904762	-8.49320613838245e-15
764.411027568922	-8.46545056276682e-15
766.917293233083	-8.43769498715119e-15
769.423558897243	-8.82627304576999e-15
771.929824561404	-8.82627304576999e-15
774.436090225564	-8.65973959207622e-15
776.942355889724	-8.54871728961371e-15
779.448621553885	-8.60422844084496e-15
781.954887218045	-8.82627304576999e-15
784.461152882206	-8.38218383591993e-15
786.967418546366	-8.38218383591993e-15
789.473684210526	-8.38218383591993e-15
791.979949874687	-8.82627304576999e-15
794.486215538847	-8.82627304576999e-15
796.992481203008	-8.82627304576999e-15
799.498746867168	-8.77076189453874e-15
802.005012531328	-8.71525074330748e-15
804.511278195489	-8.71525074330748e-15
807.017543859649	-8.74300631892311e-15
809.52380952381	-8.74300631892311e-15
812.03007518797	-8.74300631892311e-15
814.53634085213	-8.74300631892311e-15
817.042606516291	-8.27116153345742e-15
819.548872180451	-8.27116153345742e-15
822.055137844612	-8.27116153345742e-15
824.561403508772	-8.27116153345742e-15
827.067669172932	-8.27116153345742e-15
829.573934837093	-8.27116153345742e-15
832.080200501253	-8.27116153345742e-15
834.586466165414	-8.27116153345742e-15
837.092731829574	-8.27116153345742e-15
839.598997493734	-8.27116153345742e-15
842.105263157895	-8.27116153345742e-15
844.611528822055	-8.27116153345742e-15
847.117794486216	-8.27116153345742e-15
849.624060150376	-8.27116153345742e-15
852.130325814536	-8.27116153345742e-15
854.636591478697	-8.27116153345742e-15
857.142857142857	-8.27116153345742e-15
859.649122807018	-8.27116153345742e-15
862.155388471178	-8.27116153345742e-15
864.661654135338	-8.27116153345742e-15
867.167919799499	-8.27116153345742e-15
869.674185463659	-8.27116153345742e-15
872.18045112782	-8.27116153345742e-15
874.68671679198	-8.27116153345742e-15
877.19298245614	-8.27116153345742e-15
879.699248120301	-8.27116153345742e-15
882.205513784461	-8.27116153345742e-15
884.711779448622	-8.27116153345742e-15
887.218045112782	-8.27116153345742e-15
889.724310776942	-8.27116153345742e-15
892.230576441103	-8.27116153345742e-15
894.736842105263	-8.27116153345742e-15
897.243107769424	-8.27116153345742e-15
899.749373433584	-8.27116153345742e-15
902.255639097744	-8.27116153345742e-15
904.761904761905	-8.27116153345742e-15
907.268170426065	-8.27116153345742e-15
909.774436090226	-8.27116153345742e-15
912.280701754386	-8.27116153345742e-15
914.786967418546	-8.27116153345742e-15
917.293233082707	-8.27116153345742e-15
919.799498746867	-8.27116153345742e-15
922.305764411028	-8.27116153345742e-15
924.812030075188	-8.27116153345742e-15
927.318295739348	-8.27116153345742e-15
929.824561403509	-8.27116153345742e-15
932.330827067669	-8.27116153345742e-15
934.83709273183	-8.27116153345742e-15
937.34335839599	-8.27116153345742e-15
939.84962406015	-8.27116153345742e-15
942.355889724311	-8.27116153345742e-15
944.862155388471	-8.27116153345742e-15
947.368421052632	-8.27116153345742e-15
949.874686716792	-8.27116153345742e-15
952.380952380952	-8.27116153345742e-15
954.887218045113	-8.27116153345742e-15
957.393483709273	-8.27116153345742e-15
959.899749373434	-8.27116153345742e-15
962.406015037594	-8.27116153345742e-15
964.912280701754	-8.27116153345742e-15
967.418546365915	-8.27116153345742e-15
969.924812030075	-8.27116153345742e-15
972.431077694236	-8.27116153345742e-15
974.937343358396	-8.27116153345742e-15
977.443609022556	-8.27116153345742e-15
979.949874686717	-8.27116153345742e-15
982.456140350877	-8.27116153345742e-15
984.962406015038	-8.27116153345742e-15
987.468671679198	-8.27116153345742e-15
989.974937343358	-8.27116153345742e-15
992.481203007519	-8.27116153345742e-15
994.987468671679	-8.27116153345742e-15
997.49373433584	-8.27116153345742e-15
1000	-8.27116153345742e-15


==> Tikz/Data/N100.dat <==
0	0.000335350130466478
2.5062656641604	7.73991354445656e-05
5.0125313283208	0.000110529605819446
7.5187969924812	0.000174387907988797
10.0250626566416	0.000282677223279212
12.531328320802	0.00046232893733976
15.0375939849624	0.00075807304834922
17.5438596491228	0.00124223842802598
20.0501253132832	0.00202949601274228
22.5563909774436	0.00329648006948558
25.062656641604	0.00530235486145725
27.5689223057644	0.00839567574969098
30.0751879699248	0.0129712613581137
32.5814536340852	0.0193144043071204
35.0877192982456	0.0272840040349161
37.593984962406	0.0359395104191788
40.1002506265664	0.0435072035819364
42.6065162907268	0.0480845253548166
45.1127819548872	0.0487313689209131
47.6190476190476	0.0459200464856152
50.125313283208	0.0409819593831422
52.6315789473684	0.0352665950422853
55.1378446115288	0.0296906856022049
57.6441102756892	0.0247113439043471
60.1503759398496	0.0204734013504328
62.65664160401	0.0169572100011804
65.1629072681704	0.0140752945198869
67.6691729323308	0.0117234622496647
70.1754385964912	0.00980361920564329
72.6817042606516	0.00823178635243429
75.187969924812	0.00693928791560194
77.6942355889724	0.00587122243786631
80.2005012531328	0.00498414386112336
82.7067669172932	0.00424376903507154
85.2130325814536	0.00362300250945508
87.719298245614	0.00310033838482732
90.2255639097744	0.00265860802630741
92.7318295739348	0.00228401463062722
95.2380952380952	0.00196539420666939
97.7443609022556	0.00169365061053176
100.250626566416	0.00146132253439626
102.756892230576	0.00126224989035506
105.263157894737	0.00109131494494039
107.769423558897	0.000944239767337152
110.275689223058	0.000817426276095684
112.781954887218	0.000707828701105501
115.288220551378	0.000612850896310718
117.794486215539	0.000530262873708859
120.300751879699	0.000458132358579166
122.80701754386	0.000394768224147024
125.31328320802	0.000338673449131299
127.81954887218	0.000288505826544022
130.325814536341	0.000243045087531979
132.832080200501	0.000201165429147304
135.338345864662	0.000161812675798373
137.844611528822	0.000123985481931821
140.350877192982	8.67201127497386e-05
142.857142857143	4.90784320063831e-05
145.363408521303	1.01387900163785e-05
147.869674185464	-3.10104523990884e-05
150.375939849624	-7.52750018065684e-05
152.882205513784	-0.000123556534343872
155.388471177945	-0.000176752637956301
157.894736842105	-0.000235755008634181
160.401002506266	-0.000301446115773429
162.907268170426	-0.00037469455439515
165.413533834586	-0.00045634930399624
167.919799498747	-0.000547233114853052
170.426065162907	-0.000648135241626047
172.932330827068	-0.000759803740533138
175.438596491228	-0.000882937540384071
177.944862155388	-0.00101817848871338
180.451127819549	-0.00116610356292093
182.957393483709	-0.00132721742217035
185.46365914787	-0.00150194545982152
187.96992481203	-0.0016906274982384
190.47619047619	-0.00189351224865048
192.982456140351	-0.00211075263841173
195.488721804511	-0.00234240208747699
197.994987468672	-0.00258841179498284
200.501253132832	-0.00284862907628289
203.007518796992	-0.0031227967710275
205.513784461153	-0.0034105537237091
208.020050125313	-0.00371143632058002
210.526315789474	-0.00402488105037907
213.032581453634	-0.00435022804182125
215.538847117794	-0.00468672551764618
218.045112781955	-0.00503353509416535
220.551378446115	-0.00538973784585556
223.057644110276	-0.00575434104725958
225.563909774436	-0.00612628549899413
228.070175438596	-0.0065044533408713
230.576441102757	-0.00688767625318976
233.082706766917	-0.00727474394677971
235.588972431078	-0.00766441284341479
238.095238095238	-0.00805541485061889
240.601503759398	-0.00844646613836009
243.107769423559	-0.0088362758297334
245.614035087719	-0.00922355452312756
248.12030075188	-0.00960702256961973
250.62656641604	-0.00998541803588837
253.132832080201	-0.0103575042903514
255.639097744361	-0.0107220771573597
258.145363408521	-0.011077971592265
260.651629072682	-0.0114240678373753
263.157894736842	-0.0117592970269916
265.664160401003	-0.0120826462165594
268.170426065163	-0.0123931628186514
270.676691729323	-0.0126899584352317
273.182957393484	-0.0129722120821247
275.689223057644	-0.0132391728078393
278.195488721805	-0.0134901617146413
280.701754385965	-0.013724573394718
283.208020050125	-0.0139418767991987
285.714285714286	-0.0141416155618963
288.220551378446	-0.0143234078032131
290.726817042607	-0.014486945442839
293.233082706767	-0.0146319930525936
295.739348370927	-0.0147583862826891
298.245614035088	-0.0148660298966031
300.751879699248	-0.0149548954506944
303.258145363409	-0.0150250186557818
305.764411027569	-0.0150764964579369
308.270676691729	-0.0151094838761727
310.77694235589	-0.0151241906338923
313.28320802005	-0.0151208776208516
315.789473684211	-0.0150998532210967
318.295739348371	-0.0150614695413185
320.802005012531	-0.0150061185727263
323.308270676692	-0.0149342283180044
325.814536340852	-0.0148462589130696
328.320802005013	-0.014742698771727
330.827067669173	-0.014624060779187
333.333333333333	-0.0144908785585155
335.839598997494	-0.0143437028320424
338.345864661654	-0.0141830978974832
340.852130325815	-0.0140096382366838
343.358395989975	-0.0138239052725719
345.864661654135	-0.0136264842879326
348.370927318296	-0.0134179615175302
350.877192982456	-0.0131989214232015
353.383458646617	-0.0129699441594594
355.889724310777	-0.0127316032354693
358.395989974937	-0.0124844633773024
360.902255639098	-0.0122290785928748
363.408521303258	-0.0119659904401918
365.914786967419	-0.0116957264981897
368.421052631579	-0.0114187990379852
370.927318295739	-0.0111357038910352
373.4335839599	-0.0108469195096529
375.93984962406	-0.0105529062140959
378.446115288221	-0.0102541056195799
380.952380952381	-0.00995094023574833
383.458646616541	-0.00964381323020927
385.964912280702	-0.00933310834733392
388.471177944862	-0.00901918997275455
390.977443609023	-0.00870240333373246
393.483709273183	-0.00838307482505202
395.989974937343	-0.00806151244996894
398.496240601504	-0.00773800636550734
401.002506265664	-0.00741282952128242
403.508771929825	-0.0070862383811218
406.015037593985	-0.00675847371665608
408.521303258145	-0.00642976146236271
411.027568922306	-0.00610031362158003
413.533834586466	-0.00577032921338233
416.040100250627	-0.00543999525045422
418.546365914787	-0.0051094877384309
421.052631578947	-0.00477897268765812
423.558897243108	-0.00444860712871015
426.065162907268	-0.00411854012339327
428.571428571429	-0.00378891376367987
431.077694235589	-0.00345986415125238
433.583959899749	-0.0031315223511498
436.09022556391	-0.00280401531336419
438.59649122807	-0.00247746675690952
441.102756892231	-0.00215199801140367
443.609022556391	-0.00182772881180682
446.115288220551	-0.00150477804251914
448.621553884712	-0.00118326442758632
451.127819548872	-0.000863307164346544
453.634085213033	-0.000545026498384504
456.140350877193	-0.000228544238171785
458.646616541353	8.60157916894588e-05
461.152882205514	0.000398527359227768
463.659147869674	0.000708861496018814
466.165413533835	0.00101688622991275
468.671679197995	0.00132246637890798
471.177944862155	0.00162546340497149
473.684210526316	0.00192573532638296
476.190476190476	0.00222313668674967
478.696741854637	0.00251751857857949
481.203007518797	0.00280872871900853
483.709273182957	0.00309661157501043
486.215538847118	0.00338100853525561
488.721804511278	0.00366175812556502
491.228070175439	0.00393869626473684
493.734335839599	0.00421165655743105
496.240601503759	0.00448047062068099
498.74686716792	0.00474496844050912
501.25313283208	0.00500497875518865
503.759398496241	0.00526032946145524
506.265664160401	0.00551084804025936
508.771929824561	0.00575636199845503
511.278195488722	0.00599669932296484
513.784461152882	0.00623168894406248
516.290726817043	0.00646116120440574
518.796992481203	0.00668494833069899
521.303258145363	0.00690288490485097
523.809523809524	0.00711480833169065
526.315789473684	0.00732055930052455
528.822055137845	0.00751998223781142
531.328320802005	0.00771292574857399
533.834586466165	0.00789924304423159
536.340852130326	0.00807879235477155
538.847117794486	0.00825143732334899
541.353383458647	0.00841704738157789
543.859649122807	0.00857549810403277
546.365914786967	0.00872667154056511
548.872180451128	0.00887045652535137
551.378446115288	0.00900674896168493
553.884711779449	0.00913545208172367
556.390977443609	0.00925647668068125
558.897243107769	0.00936974132495075
561.40350877193	0.00947517253400382
563.90977443609	0.00957270493592474
566.416040100251	0.00966228139669068
568.922305764411	0.00974385312339487
571.428571428571	0.00981737974179042
573.934837092732	0.00988282934861973
576.441102756892	0.00994017853935411
578.947368421053	0.00998941241202306
581.453634085213	0.0100305245479948
583.959899749373	0.0100635169705585
586.466165413534	0.0100884000823001
588.972431077694	0.0101051925823362
591.478696741855	0.0101139213644787
593.984962406015	0.0101146213974908
596.491228070175	0.0101073355886219
598.997493734336	0.0100921146316615
601.503759398496	0.0100690168406747
604.010025062657	0.0100381079707767
606.516290726817	0.00999946102707136
609.022556390977	0.00995315606309072
611.528822055138	0.00989927996994971
614.035087719298	0.00983792625734656
616.541353383459	0.00976919482771807
619.047619047619	0.00969319174459327
621.553884711779	0.00961002899632799
624.06015037594	0.00951982425622949
626.5664160401	0.009422700640182
629.072681704261	0.00931878646264739
631.578947368421	0.00920821499204211
634.085213032581	0.00909112420629848
636.591478696742	0.00896765654946138
639.097744360902	0.00883795869002457
641.604010025063	0.0087021812817355
644.110275689223	0.00856047872744459
646.616541353383	0.00841300894660124
649.122807017544	0.00825993314687146
651.629072681704	0.00810141560031971
654.135338345865	0.00793762342456758
656.641604010025	0.00776872636917236
659.147869674185	0.00759489660758683
661.654135338346	0.00741630853483011
664.160401002506	0.00723313857105501
666.666666666667	0.00704556497115116
669.172932330827	0.00685376764036558
671.679197994987	0.00665792795603312
674.185463659148	0.00645822859533873
676.691729323308	0.00625485336906562
679.197994987469	0.00604798706122131
681.704260651629	0.00583781527441968
684.210526315789	0.00562452428082658
686.71679197995	0.00540830087852359
689.22305764411	0.00518933225303664
691.729323308271	0.00496780584384621
694.235588972431	0.00474390921558157
696.741854636591	0.00451782993367333
699.248120300752	0.00428975544421503
701.754385964912	0.00405987295770699
704.260651629073	0.00382836933645922
706.766917293233	0.00359543098531845
709.273182957393	0.00336124374551955
711.779448621554	0.00312599279129688
714.285714285714	0.00288986252905057
716.791979949875	0.00265303649879062
719.298245614035	0.00241569727760832
721.804511278195	0.00217802638492881
724.310776942356	0.00194020418931967
726.817042606516	0.00170240981668021
729.323308270677	0.00146482105954868
731.829573934837	0.00122761428739632
734.335839598997	0.000990964357769963
736.842105263158	0.000755044528051224
739.348370927318	0.000520026367796633
741.854636591479	0.000286079671527745
744.360902255639	5.33723717961732e-05
746.867167919799	-0.000177929547348021
749.37343358396	-0.000407662136785863
751.87969924812	-0.000635663568462785
754.385964912281	-0.00086177422138925
756.892230576441	-0.00108583676746565
759.398496240602	-0.00130769625704583
761.904761904762	-0.00152720020431774
764.411027568922	-0.00174419867236886
766.917293233083	-0.0019585443578844
769.423558897243	-0.00217009267542045
771.929824561404	-0.00237870184116837
774.436090225564	-0.0025842329560426
776.942355889724	-0.00278655008807649
779.448621553885	-0.00298552035391961
781.954887218045	-0.00318101399937132
784.461152882206	-0.00337290447874741
786.967418546366	-0.003561068533005
789.473684210526	-0.00374538626643436
791.979949874687	-0.00392574122178044
794.486215538847	-0.00410202045364483
796.992481203008	-0.00427411460000399
799.498746867168	-0.00444191795170135
802.005012531328	-0.00460532851976264
804.511278195489	-0.00476424810034035
807.017543859649	-0.00491858233720591
809.52380952381	-0.00506824078160123
812.03007518797	-0.0052131369493055
814.53634085213	-0.00535318837479837
817.042606516291	-0.00548831666237512
819.548872180451	-0.00561844753411081
822.055137844612	-0.0057435108745319
824.561403508772	-0.00586344077188969
827.067669172932	-0.00597817555595037
829.573934837093	-0.00608765783219498
832.080200501253	-0.0061918345123321
834.586466165414	-0.00629065684109759
837.092731829574	-0.0063840804192056
839.598997493734	-0.00647206522242216
842.105263157895	-0.00655457561676626
844.611528822055	-0.00663158036969616
847.117794486216	-0.00670305265735113
849.624060150376	-0.00676897006773688
852.130325814536	-0.00682931459996222
854.636591478697	-0.00688407265938767
857.142857142857	-0.00693323504878166
859.649122807018	-0.00697679695551573
862.155388471178	-0.00701475793473946
864.661654135338	-0.00704712188863466
867.167919799499	-0.00707389704178044
869.674185463659	-0.00709509591264224
872.18045112782	-0.00711073528128864
874.68671679198	-0.00712083615335327
877.19298245614	-0.00712542372035116
879.699248120301	-0.00712452731636168
882.205513784461	-0.00711818037124212
884.711779448622	-0.00710642036037221
887.218045112782	-0.0070892887510908
889.724310776942	-0.00706683094584143
892.230576441103	-0.00703909622220317
894.736842105263	-0.00700613766984437
897.243107769424	-0.00696801212451847
899.749373433584	-0.0069247800992592
902.255639097744	-0.00687650571278955
904.761904761905	-0.00682325661531288
907.268170426065	-0.00676510391179957
909.774436090226	-0.00670212208287169
912.280701754386	-0.0066343889033571
914.786967418546	-0.0065619853587075
917.293233082707	-0.00648499555932522
919.799498746867	-0.00640350665291792
922.305764411028	-0.00631760873505785
924.812030075188	-0.00622739475794726
927.318295739348	-0.00613296043762246
929.824561403509	-0.00603440415958634
932.330827067669	-0.00593182688308994
934.83709273183	-0.00582533204409416
937.34335839599	-0.00571502545701219
939.84962406015	-0.005601015215427
942.355889724311	-0.0054834115917558
944.862155388471	-0.00536232693606389
947.368421052632	-0.005237875574092
949.874686716792	-0.00511017370457142
952.380952380952	-0.004979339295933
954.887218045113	-0.00484549198254766
957.393483709273	-0.00470875296049461
959.899749373434	-0.00456924488305294
962.406015037594	-0.00442709175589664
964.912280701754	-0.00428241883215075
967.418546365915	-0.00413535250738212
969.924812030075	-0.00398602021455569
972.431077694236	-0.00383455031907379
974.937343358396	-0.00368107201399034
977.443609022556	-0.00352571521542011
979.949874686717	-0.00336861045824988
982.456140350877	-0.00320988879221276
984.962406015038	-0.00304968167842909
987.468671679198	-0.00288812088639445
989.974937343358	-0.00272533839157579
992.481203007519	-0.00256146627361459
994.987468671679	-0.00239663661523826
997.49373433584	-0.0022309814019103
1000	-0.0020646324223102


==> Tikz/Data/N30.dat <==
0	0.000335350130466478
2.5062656641604	7.73991354445674e-05
5.0125313283208	0.000110529605676929
7.5187969924812	0.000174387707791446
10.0250626566416	0.000282671431104064
12.531328320802	0.000462285461907051
15.0375939849624	0.000757899008953037
17.5438596491228	0.00124174255703615
20.0501253132832	0.00202833998659102
22.5563909774436	0.00329410082030965
25.062656641604	0.00529783352466392
27.5689223057644	0.00838751816455427
30.0751879699248	0.0129570360036782
32.5814536340852	0.0192901535918668
35.0877192982456	0.0272433021814896
37.593984962406	0.0358719883824611
40.1002506265664	0.0433963141175115
42.6065162907268	0.0479043221239592
45.1127819548872	0.048442201740307
47.6190476190476	0.0454634215919791
50.125313283208	0.0402753858879241
52.6315789473684	0.0341998314044451
55.1378446115288	0.0281250091173327
57.6441102756892	0.0224829750292603
60.1503759398496	0.0174011320313943
62.65664160401	0.012853129354315
65.1629072681704	0.00875680963465203
67.6691729323308	0.005024771562159
70.1754385964912	0.00158525000394072
72.6817042606516	-0.00161254745421832
75.187969924812	-0.0046000894684656
77.6942355889724	-0.00739363668403392
80.2005012531328	-0.00999868074665153
82.7067669172932	-0.0124138240233993
85.2130325814536	-0.0146338377860987
87.719298245614	-0.0166519151970818
90.2255639097744	-0.0184612414125319
92.7318295739348	-0.0200560271165751
95.2380952380952	-0.0214321405543156
97.7443609022556	-0.0225874497275997
100.250626566416	-0.0235219615388182
102.756892230576	-0.0242378226923927
105.263157894737	-0.0247392294010826
107.769423558897	-0.0250322793222957
110.275689223058	-0.0251247890640295
112.781954887218	-0.0250260933201833
115.288220551378	-0.024746836542145
117.794486215539	-0.0242987644625005
120.300751879699	-0.0236945203161983
122.80701754386	-0.0229474489224784
125.31328320802	-0.0220714106553138
127.81954887218	-0.0210806065677205
130.325814536341	-0.0199894154247359
132.832080200501	-0.0188122430567589
135.338345864662	-0.0175633842123735
137.844611528822	-0.0162568969284625
140.350877192982	-0.0149064893207109
142.857142857143	-0.0135254186116658
145.363408521303	-0.012126402146644
147.869674185464	-0.0107215400926053
150.375939849624	-0.00932224946784002
152.882205513784	-0.00793920910864121
155.388471177945	-0.00658231514161384
157.894736842105	-0.0052606464965409
160.401002506266	-0.00398243996430347
162.907268170426	-0.00275507427760879
165.413533834586	-0.00158506266900416
167.919799498747	-0.000478053341136014
170.426065162907	0.000561162731289783
172.932330827068	0.00152863726008673
175.438596491228	0.00242124396242366
177.944862155388	0.00323665234325429
180.451127819549	0.00397329654409759
182.957393483709	0.00463033985668709
185.46365914787	0.00520763549185926
187.96992481203	0.00570568418243383
190.47619047619	0.00612558918387784
192.982456140351	0.00646900921850538
195.488721804511	0.0067381098880713
197.994987468672	0.00693551405624684
200.501253132832	0.00706425167681543
203.007518796992	0.00712770951589842
205.513784461153	0.00712958118728091
208.020050125313	0.00707381788946188
210.526315789474	0.00696458020150958
213.032581453634	0.00680619126255505
215.538847117794	0.00660309162714437
218.045112781955	0.00635979605573891
220.551378446115	0.00608085246704407
223.057644110276	0.00577080324637821
225.563909774436	0.00543414907253154
228.070175438596	0.00507531539449135
230.576441102757	0.00469862165945026
233.082706766917	0.00430825336450735
235.588972431078	0.00390823697699505
238.095238095238	0.00350241774209181
240.601503759398	0.00309444037187617
243.107769423559	0.00268773258697649
245.614035087719	0.00228549146074017
248.12030075188	0.00189067249638059
250.62656641604	0.00150598134999896
253.132832080201	0.00113386809649152
255.639097744361	0.000776523921524941
258.145363408521	0.000435880110588371
260.651629072682	0.000113609195949271
263.157894736842	-0.000188871886233649
265.664160401003	-0.000470396783007199
268.170426065163	-0.00073004301548199
270.676691729323	-0.00096712373633473
273.182957393484	-0.00118117811881893
275.689223057644	-0.00137196054255007
278.195488721805	-0.00153942874047053
280.701754385965	-0.00168373106915543
283.208020050125	-0.00180519306135185
285.714285714286	-0.00190430341515804
288.220551378446	-0.00198169956890609
290.726817042607	-0.00203815300459365
293.233082706767	-0.00207455441569226
295.739348370927	-0.00209189886754221
298.245614035088	-0.00209127107038026
300.751879699248	-0.00207383087641971
303.258145363409	-0.00204079910343563
305.764411027569	-0.00199344377810343
308.270676691729	-0.00193306688296557
310.77694235589	-0.0018609916814514
313.28320802005	-0.00177855068595251
315.789473684211	-0.00168707432454246
318.295739348371	-0.0015878803528532
320.802005012531	-0.00148226404844448
323.308270676692	-0.0013714892164835
325.814536340852	-0.00125678002702645
328.320802005013	-0.00113931369627948
330.827067669173	-0.001020214016555
333.333333333333	-0.000900545732530955
335.839598997494	-0.000781309754770226
338.345864661654	-0.000663439195237425
340.852130325815	-0.00054779620396217
343.358395989975	-0.000435169580859152
345.864661654135	-0.00032627313212763
348.370927318296	-0.00022174473663239
350.877192982456	-0.000122146084179486
353.383458646617	-2.79630446063384e-05
355.889724310777	6.03933758128727e-05
358.395989974937	0.00014258553611729
360.902255639098	0.000218347167417171
363.408521303258	0.000287480932578216
365.914786967419	0.000349855587170711
368.421052631579	0.000405402790249421
370.927318295739	0.000454113613119422
373.4335839599	0.000496034793633027
375.93984962406	0.000531264782591134
378.446115288221	0.00055994962742012
380.952380952381	0.000582278736811881
383.458646616541	0.00059848056802897
385.964912280702	0.000608818276692291
388.471177944862	0.000613585366444236
390.977443609023	0.000613101373589164
393.483709273183	0.000607707619242559
395.989974937343	0.000597763058856837
398.496240601504	0.000583640256362372
401.002506265664	0.000565721507294864
403.508771929825	0.000544395132643205
406.015037593985	0.000520051962269397
408.521303258145	0.000493082024087238
411.027568922306	0.000463871452433096
413.533834586466	0.000432799626492231
416.040100250627	0.000400236547022204
418.546365914787	0.00036654045722545
421.052631578947	0.000332055711259688
423.558897243108	0.000297110891624153
426.065162907268	0.000262017174632534
428.571428571429	0.000227066941171195
431.077694235589	0.000192532628221387
433.583959899749	0.000158665814875641
436.09022556391	0.000125696535186515
438.59649122807	9.38328088030405e-05
441.102756892231	6.32603791609343e-05
443.609022556391	3.41426480293117e-05
446.115288220551	6.62079430219231e-06
448.621553884712	-1.91859357545621e-05
451.127819548872	-4.317978014301e-05
453.634085213033	-6.52838684674639e-05
456.140350877193	-8.5441498971911e-05
458.646616541353	-0.000103615299510862
461.152882205514	-0.00011978628664927
463.659147869674	-0.000133952837041984
466.165413533835	-0.000146129585007371
468.671679197995	-0.000156346259903961
471.177944862155	-0.0001646464766005
473.684210526316	-0.000171086491735417
476.190476190476	-0.000175733938030664
478.696741854637	-0.000178666548261708
481.203007518797	-0.000179970879819968
483.709273182957	-0.000179741050121307
486.215538847118	-0.000178077492340889
488.721804511278	-0.000175085740220043
491.228070175439	-0.000170875249822566
493.734335839599	-0.000165558265440291
496.240601503759	-0.000159248735849188
498.74686716792	-0.000152061286516125
501.25313283208	-0.000144110252355112
503.759398496241	-0.000135508775005844
506.265664160401	-0.000126367967724889
508.771929824561	-0.000116796150279319
511.278195488722	-0.000106898155528778
513.784461152882	-9.67747086529913e-05
516.290726817043	-8.65218793756339e-05
518.796992481203	-7.62306069112262e-05
521.303258145363	-6.59862967750391e-05
523.809523809524	-5.58684880907212e-05
526.315789473684	-4.59505895681334e-05
528.822055137845	-3.62996818401573e-05
531.328320802005	-2.69763834927772e-05
533.834586466165	-1.80347777911927e-05
536.340852130326	-9.52239677437516e-06
538.847117794486	-1.48025916812955e-06
541.353383458647	6.0570416509087e-06
543.859649122807	1.30612035543765e-05
546.365914786967	1.95100394960179e-05
548.872180451128	2.53872633588226e-05
551.378446115288	3.06822420401975e-05
553.884711779449	3.53897178830831e-05
556.390977443609	3.95095056310024e-05
558.897243107769	4.30461680049343e-05
561.40350877193	4.60086738117982e-05
563.90977443609	4.84100425655054e-05
566.416040100251	5.02669792694366e-05
568.922305764411	5.15995029697902e-05
571.428571428571	5.24305724892704e-05
573.934837092732	5.27857124847098e-05
576.441102756892	5.26926428945362e-05
578.947368421053	5.21809144816143e-05
581.453634085213	5.12815530328559e-05
583.959899749373	5.00267145626121e-05
586.466165413534	4.84493535451991e-05
588.972431077694	4.65829060354306e-05
591.478696741855	4.44609892574499e-05
593.984962406015	4.21171190685687e-05
596.491228070175	3.95844463621231e-05
598.997493734336	3.68955133641102e-05
601.503759398496	3.40820304965406e-05
604.010025062657	3.11746742779895e-05
606.516290726817	2.82029065440947e-05
609.022556390977	2.5194815070323e-05
611.528822055138	2.2176975515209e-05
614.035087719298	1.91743344177819e-05
616.541353383459	1.62101128351466e-05
619.047619047619	1.33057300862327e-05
621.553884711779	1.04807469190615e-05
624.06015037594	7.75282729365001e-06
626.5664160401	5.13771791516016e-06
629.072681704261	2.64924453929893e-06
631.578947368421	2.99323974051191e-07
634.085213032581	-1.90200927729922e-06
636.591478696742	-3.94656293656315e-06
639.097744360902	-5.82793459319442e-06
641.604010025063	-7.54144829442915e-06
644.110275689223	-9.08408127447968e-06
646.616541353383	-1.04543821029535e-05
649.122807017544	-1.16523814032987e-05
651.629072681704	-1.26794963670185e-05
654.135338345865	-1.3538430250204e-05
656.641604010025	-1.42330679395453e-05
659.147869674185	-1.4768368721052e-05
661.654135338346	-1.51502572641737e-05
664.160401002506	-1.53855138694536e-05
666.666666666667	-1.54816648163247e-05
669.172932330827	-1.54468737960656e-05
671.679197994987	-1.52898351582498e-05
674.185463659148	-1.50196697437932e-05
676.691729323308	-1.46458239785041e-05
679.197994987469	-1.41779728279889e-05
681.704260651629	-1.36259271403816e-05
684.210526315789	-1.29995458497678e-05
686.71679197995	-1.23086534353223e-05
689.22305764411	-1.1562962969669e-05
691.729323308271	-1.07720049951632e-05
694.235588972431	-9.94506244525462e-06
696.741854636591	-9.09111175090294e-06
699.248120300752	-8.21877019741013e-06
701.754385964912	-7.33624955218115e-06
704.260651629073	-6.45131595203297e-06
706.766917293233	-5.5712559413057e-06
709.273182957393	-4.70284858355985e-06
711.779448621554	-3.85234342670238e-06
714.285714285714	-3.0254441711064e-06
716.791979949875	-2.22729777638042e-06
719.298245614035	-1.46248876181643e-06
721.804511278195	-7.35038398702592e-07
724.310776942356	-4.84084921037464e-08
726.817042606516	5.94490557559446e-07
729.323308270677	1.1912877844189e-06
731.829573934837	1.74013609974266e-06
734.335839598997	2.23969351542674e-06
736.842105263158	2.68910149783808e-06
739.348370927318	3.08796082551521e-06
741.854636591479	3.43630529431316e-06
744.360902255639	3.7345736148553e-06
746.867167919799	3.98357985911812e-06
749.37343358396	4.18448278211025e-06
751.87969924812	4.33875434152631e-06
754.385964912281	4.44814769590129e-06
756.892230576441	4.51466501918962e-06
759.398496240602	4.54052535858729e-06
761.904761904762	4.52813281928699e-06
764.411027568922	4.48004529490786e-06
766.917293233083	4.39894397397111e-06
769.423558897243	4.28760381532278e-06
771.929824561404	4.14886514935042e-06
774.436090225564	3.98560659928271e-06
776.942355889724	3.80071941280535e-06
779.448621553885	3.59708335212483e-06
781.954887218045	3.37754423368475e-06
784.461152882206	3.14489316363686e-06
786.967418546366	2.90184756845946e-06
789.473684210526	2.65103402496969e-06
791.979949874687	2.39497293913482e-06
794.486215538847	2.13606504373409e-06
796.992481203008	1.87657975470046e-06
799.498746867168	1.61864531272871e-06
802.005012531328	1.36424070654173e-06
804.511278195489	1.11518931186771e-06
807.017543859649	8.73154199138026e-07
809.52380952381	6.39635032162467e-07
812.03007518797	4.1596648467368e-07
814.53634085213	2.03318081870574e-07
817.042606516291	2.69538846797701e-09
819.548872180451	-1.85057557999802e-07
822.055137844612	-3.59254670567744e-07
824.561403508772	-5.19363189260824e-07
827.067669172932	-6.64998130839312e-07
829.573934837093	-7.95915881091069e-07
832.080200501253	-9.12007090292377e-07
834.586466165414	-1.01328891533026e-06
837.092731829574	-1.09989675972644e-06
839.598997493734	-1.17207557356891e-06
842.105263157895	-1.23017085945643e-06
844.611528822055	-1.27461940180318e-06
847.117794486216	-1.30593990588235e-06
849.624060150376	-1.32472353750468e-06
852.130325814536	-1.33162450902113e-06
854.636591478697	-1.3273507525613e-06
857.142857142857	-1.31265476796538e-06
859.649122807018	-1.28832469081797e-06
862.155388471178	-1.25517565557898e-06
864.661654135338	-1.21404148156756e-06
867.167919799499	-1.16576676717495e-06
869.674185463659	-1.11119937648563e-06
872.18045112782	-1.05118341087174e-06
874.68671679198	-9.86552635751092e-07
877.19298245614	-9.18124433646472e-07
879.699248120301	-8.46694265921322e-07
882.205513784461	-7.73030668144159e-07
884.711779448622	-6.97870799537537e-07
887.218045112782	-6.21916500354036e-07
889.724310776942	-5.45830919546075e-07
892.230576441103	-4.70235652416662e-07
894.736842105263	-3.95708399020256e-07
897.243107769424	-3.22781132433558e-07
899.749373433584	-2.5193874403362e-07
902.255639097744	-1.83618172527877e-07
904.761904761905	-1.18207954480365e-07
907.268170426065	-5.60482062983425e-08
909.774436090226	2.56900889450407e-09
912.280701754386	5.73989375751705e-08
914.786967418546	1.082430743371e-07
917.293233082707	1.54947797592619e-07
919.799498746867	1.97402711538119e-07
922.305764411028	2.35538759107978e-07
924.812030075188	2.69326130397651e-07
927.318295739348	2.98771970386191e-07
929.824561403509	3.23917960343145e-07
932.330827067669	3.44837747384696e-07
934.83709273183	3.61634310941383e-07
937.34335839599	3.74437236549952e-07
939.84962406015	3.83399964609676e-07
942.355889724311	3.88697032976948e-07
944.862155388471	3.90521295412505e-07
947.368421052632	3.89081204033026e-07
949.874686716792	3.845981227657e-07
952.380952380952	3.77303715798361e-07
954.887218045113	3.67437413828497e-07
957.393483709273	3.55243988614529e-07
959.899749373434	3.40971243462107e-07
962.406015037594	3.24867808265683e-07
964.912280701754	3.07181092340514e-07
967.418546365915	2.88155368260989e-07
969.924812030075	2.6802999772424e-07
972.431077694236	2.47037832107333e-07
974.937343358396	2.25403738257635e-07
977.443609022556	2.03343308913251e-07
979.949874686717	1.81061722226428e-07
982.456140350877	1.587527483915e-07
984.962406015038	1.36597932021143e-07
987.468671679198	1.14765912329062e-07
989.974937343358	9.3411881174621e-08
992.481203007519	7.26772144132859e-08
994.987468671679	5.26892114938171e-08
997.49373433584	3.35609718071783e-08
1000	1.53913981837395e-08


==> Tikz/Data/bode.dat <==
0.01	0.6399397287178
0.0100926219098705	0.639987302419779
0.0101861017015598	0.640035740029625
0.0102804473209331	0.640085056842128
0.0103756667874519	0.640135268408586
0.0104717681948552	0.640186390540586
0.010568759711848	0.640238439313826
0.0106666495827954	0.640291431071976
0.0107654461284232	0.640345382430572
0.0108651577465254	0.64040031028095
0.0109657929126781	0.640456231794209
0.0110673601809597	0.640513164425216
0.0111698681846782	0.640571125916641
0.0112733256371049	0.640630134303026
0.0113777413322149	0.640690207914885
0.0114831241454351	0.640751365382844
0.0115894830343981	0.640813625641804
0.0116968270397039	0.640877007935136
0.011805165285688	0.640941531818912
0.0119145069811978	0.641007217166159
0.0120248614203741	0.64107408417114
0.0121362379834424	0.641142153353669
0.0122486461375093	0.641211445563444
0.0123620954373677	0.641281981984411
0.0124765955263087	0.641353784139146
0.0125921561369415	0.641426873893265
0.0127087870920206	0.64150127345985
0.0128264983052806	0.641577005403897
0.0129452997822792	0.641654092646783
0.0130652016212472	0.641732558470749
0.0131862140139475	0.641812426523393
0.0133083472465408	0.641893720822186
0.0134316117004602	0.641976465758993
0.0135560178532937	0.642060686104602
0.0136815762796747	0.642146407013268
0.0138082976521809	0.642233654027257
0.0139361927422414	0.642322453081396
0.0140652724210524	0.642412830507625
0.014195547660501	0.642504813039547
0.0143270295340983	0.642598427816976
0.0144597292179202	0.642693702390479
0.0145936579915576	0.642790664725916
0.014728827239075	0.642889343208955
0.0148652484499786	0.642989766649594
0.0150029332201922	0.64309196428665
0.0151418932530435	0.643195965792236
0.0152821403602587	0.643301801276224
0.0154236864629663	0.643409501290666
0.0155665435927106	0.643519096834202
0.0157107238924745	0.643630619356433
0.0158562396177114	0.643744100762254
0.016003103137387	0.643859573416158
0.0161513269350309	0.64397707014649
0.0163009236097974	0.644096624249662
0.0164519058775366	0.644218269494313
0.0166042865718753	0.644342040125427
0.0167580786453077	0.644467970868379
0.0169132951702965	0.64459609693293
0.0170699493403841	0.644726454017157
0.0172280544713139	0.64485907831131
0.0173876240021625	0.644994006501591
0.0175486714964815	0.645131275773871
0.0177112106434509	0.645270923817297
0.0178752552590424	0.645412988827841
0.0180408192871938	0.645557509511732
0.0182079168009946	0.645704525088805
0.0183765620038817	0.645854075295739
0.018546769230847	0.646006200389193
0.0187185529496558	0.646160941148823
0.0188919277620767	0.646318338880187
0.0190669084051225	0.646478435417519
0.0192435097523033	0.646641273126378
0.0194217468148903	0.646806894906161
0.0196016347431919	0.646975344192471
0.0197831888278416	0.647146664959347
0.0199664245010979	0.647320901721329
0.0201513573381556	0.647498099535375
0.0203380030584698	0.647678304002608
0.0205263775270925	0.647861561269888
0.0207164967560207	0.648047918031217
0.0209083769055575	0.64823742152895
0.021102034285686	0.648430119554824
0.0212974853574552	0.64862606045078
0.0214947467343798	0.648825293109596
0.0216938351838518	0.649027866975298
0.0218947676285662	0.64923383204336
0.022097561147959	0.649443238860686
0.0223022329796594	0.649656138525349
0.0225088005209546	0.649872582686111
0.0227172813302691	0.650092623541685
0.0229276931286565	0.650316313839759
0.0231400538013065	0.650543706875754
0.0233543813990648	0.650774856491331
0.0235706941399673	0.651009817072612
0.0237890104107889	0.651248643548144
0.0240093487686065	0.651491391386562
0.024231727942376	0.651738116593979
0.0244561668345245	0.651988875711062
0.0246826845225569	0.652243725809826
0.0249113002606779	0.652502724490098
0.025142033481428	0.652765929875686
0.0253749037973357	0.65303340061021
0.0256099310025846	0.653305195852615
0.0258471350746956	0.653581375272346
0.0260865361762255	0.653861999044186
0.0263281546564802	0.654147127842747
0.0265720110532451	0.654436822836611
0.0268181260945302	0.654731145682114
0.0270665207003324	0.655030158516767
0.0273172159844138	0.655333923952311
0.0275702332560958	0.655642505067402
0.0278255940220712	0.655955965399917
0.0280833199882317	0.656274368938875
0.0283434330615131	0.656597780115985
0.0286059553517574	0.656926263796787
0.0288709091735924	0.657259885271413
0.0291383170483279	0.657598710244946
0.0294082017058706	0.657942804827377
0.029680586086656	0.658292235523161
0.0299554933435981	0.658647069220364
0.0302329468440578	0.659007373179404
0.0305129701718287	0.659373215021382
0.0307955871291423	0.659744662715992
0.0310808217386906	0.660121784569029
0.0313686982456688	0.660504649209471
0.0316592411198352	0.66089332557615
0.0319524750575921	0.661287882904005
0.0322484249840844	0.661688390709917
0.0325471160553185	0.662094918778127
0.0328485736603004	0.662507537145241
0.0331528234231942	0.662926316084818
0.0334598912054997	0.663351326091541
0.0337698031082509	0.66378263786498
0.0340825854742345	0.664220322292943
0.0343982648902292	0.664664450434423
0.0347168681892656	0.665115093502137
0.0350384224529068	0.665572322844663
0.0353629550135504	0.666036209928183
0.0356904934567523	0.666506826317832
0.0360210656235707	0.66698424365866
0.0363546996129332	0.667468533656202
0.0366914237840249	0.667959768056682
0.0370312667586993	0.668458018626834
0.0373742574239106	0.668963357133363
0.03772042493417	0.669475855322043
0.0380697987140229	0.66999558489646
0.0384224084605506	0.670522617496413
0.0387782841458946	0.671057024675975
0.0391374560198038	0.671598877881221
0.0394999546122064	0.672148248427636
0.0398658107358044	0.672705207477211
0.0402350554886929	0.673269826015228
0.0406077202570037	0.673842174826754
0.0409838367175726	0.674422324472851
0.0413634368406327	0.675010345266499
0.0417465528925314	0.675606307248263
0.0421332174384729	0.6762102801617
0.0425234633452868	0.676822333428516
0.0429173237842216	0.677442536123492
0.043314832233764	0.678070956949183
0.043716022482485	0.678707664210401
0.0441209286319119	0.6793527257885
0.0445295850994266	0.680006209115464
0.0449420266211914	0.680668181147818
0.0453582882551019	0.681338708340364
0.0457784053837662	0.682017856619767
0.0462024137175131	0.682705691357985
0.0466303492974273	0.683402277345573
0.0470622484984128	0.68410767876485
0.047498148032285	0.68482195916297
0.0479380849508911	0.685545181424874
0.0483820966492596	0.686277407746161
0.0488302208687788	0.687018699605877
0.0492824957004051	0.687769117739234
0.0497389595879006	0.688528722110267
0.0501996513311008	0.689297571884452
0.0506646100892127	0.690075725401276
0.0511338753841433	0.690863240146782
0.0516074871038591	0.691660172726096
0.0520854855057766	0.692466578835945
0.0525679112201842	0.693282513237172
0.0530548052536957	0.694108029727263
0.0535462089927361	0.694943181112886
0.0540421642070592	0.695788019182456
0.0545427130532983	0.696642594678734
0.0550478980785497	0.697506957271465
0.0555577622239888	0.698381155530057
0.0560723488285203	0.699265236896314
0.0565917016324624	0.700159247657235
0.0571158647812643	0.701063232917861
0.0576448828292588	0.7019772365742
0.0581788007434494	0.702901301286223
0.0587176639073326	0.703835468450935
0.0592615181247555	0.704779778175522
0.0598104096238094	0.705734269250586
0.0603643850607587	0.706698979123459
0.0609234915240071	0.707673943871608
0.0614877765381002	0.70865919817612
0.062057288067765	0.709654775295283
0.0626320745219869	0.71066070703825
0.0632121847581246	0.711677023738791
0.0637976680860628	0.712703754229134
0.0643885742724042	0.713740925813884
0.0649849535446989	0.71478856424404
0.0655868565957143	0.715846693691073
0.0661943345877439	0.716915336721098
0.0668074391569562	0.717994514269112
0.0674262224177834	0.719084245613302
0.0680507369673521	0.720184548349424
0.068681035889953	0.721295438365235
0.0693171727615541	0.722416929814988
0.0699592016543538	0.723549035093971
0.0706071771413777	0.724691764813092
0.0712611543011175	0.725845127773502
0.0719211887222119	0.72700913094124
0.0725873365081725	0.728183779421915
0.0732596542821523	0.729369076435388
0.0739381991917587	0.73056502329047
0.0746230289139111	0.731771619359618
0.0753142016597437	0.732988862053614
0.0760117761795533	0.734216746796238
0.076715811767793	0.735455266998902
0.0774263682681127	0.736704414035253
0.0781435060784454	0.737964177215735
0.0788672861561415	0.739234543762084
0.0795977700231499	0.740515498781772
0.0803350197712474	0.741807025242366
0.0810790980673169	0.743109103945813
0.0818300681586739	0.744421713502629
0.0825879938784427	0.745744830305979
0.0833529396509819	0.747078428505659
0.0841249704973612	0.748422479981942
0.0849041520408875	0.749776954319311
0.0856905505126835	0.751141818780034
0.0864842327573172	0.752517038277608
0.0872852662384838	0.753902575350036
0.0880937190447399	0.755298390132944
0.0889096598952916	0.756704440332525
0.0897331581458352	0.758120681198304
0.0905642837944529	0.75954706549571
0.0914031074875623	0.76098354347846
0.0922497005259217	0.762430062860741
0.0931041348706907	0.763886568789183
0.0939664831495469	0.765353003814621
0.0948368186628592	0.766829307863643
0.0957152153899187	0.768315418209911
0.0966017479952265	0.769811269445262
0.0974964918348409	0.771316793450579
0.0983995229627823	0.772831919366435
0.099310918137498	0.774356573563495
0.100230754828387	0.775890679612703
0.101159111222383	0.777434158255215
0.102096066230605	0.77898692737212
0.103041699495059	0.780548901953915
0.103996091395412	0.782119994069761
0.104959323055823	0.783700112836511
0.105931476351837	0.785289164387519
0.106912633917348	0.786887051841234
0.107902879151618	0.788493675269585
0.108902296226373	0.790108931666166
0.10991097009295	0.791732714914227
0.110928986489522	0.793364915754488
0.111956431948388	0.795005421752771
0.112993393803322	0.796654117267481
0.114039960197003	0.798310883416942
0.115096220088503	0.799975598046587
0.11616226326085	0.801648135696053
0.11723818032866	0.803328367566158
0.118324062745838	0.805016161485809
0.119420002813353	0.806711381878845
0.120526093687084	0.80841388973084
0.121642429385737	0.810123542555893
0.122769104798836	0.811840194363425
0.123906215694792	0.813563695625
0.125053858729039	0.815293893241224
0.126212131452255	0.817030630508717
0.127381132318648	0.818773747087209
0.12856096069433	0.820523078966795
0.129751716865759	0.822278458435364
0.130953502048267	0.824039714046253
0.132166418394661	0.825806670586162
0.133390569003906	0.827579149043352
0.134626057929891	0.829356966576192
0.135872990190271	0.831139936482079
0.137131471775394	0.832927868166771
0.138401609657313	0.834720567114201
0.139683511798874	0.836517834856792
0.140977287162897	0.838319468946339
0.142283045721435	0.840125262925509
0.143600898465126	0.841935006299997
0.144930957412622	0.843748484511413
0.146273335620113	0.845565478910932
0.147628147190939	0.847385766733792
0.148995507285285	0.849209121074673
0.150375532129974	0.851035310864039
0.151768339028341	0.852864100845494
0.153174046370208	0.854695251554222
0.154592773641948	0.856528519296576
0.156024641436637	0.858363656130883
0.157469771464309	0.860200409849543
0.158928286562298	0.862038523962476
0.160400310705682	0.863877737682016
0.16188596901782	0.865717785909298
0.163385387780986	0.86755839922224
0.164898694447106	0.869399303865179
0.16642601764859	0.871240221740257
0.167967487209265	0.873080870400617
0.169523234155412	0.874920963045514
0.171093390726901	0.876760208517409
0.172678090388436	0.87859831130113
0.174277467840892	0.880434971525201
0.175891659032773	0.882269884965408
0.177520801171763	0.884102743050696
0.17916503273639	0.885933232871488
0.180824493487795	0.887761037190521
0.182499324481615	0.889585834456268
0.184189668079971	0.891407298819059
0.185895667963569	0.893225100149979
0.187617469143912	0.895038904062641
0.18935521797563	0.896848371937919
0.191109062168914	0.898653160951734
0.192879150802078	0.900452924105987
0.194665634334226	0.902247310262731
0.196468664618045	0.904035964181659
0.198288394912707	0.905818526561022
0.200124979896904	0.907594634082034
0.201978575681988	0.909363919456886
0.203849339825246	0.911126011480427
0.205737431343291	0.912880535085613
0.207643010725577	0.914627111402802
0.209566239948043	0.91636535782298
0.21150728248688	0.918094888064989
0.213466303332424	0.919815312246853
0.215443469003188	0.92152623696125
0.217438947560008	0.923227265355231
0.219452908620331	0.924917997214225
0.221485523372636	0.92659802905043
0.22353696459098	0.928266954195619
0.225607406649686	0.929924362898444
0.227697025538168	0.931569842426278
0.229805998875885	0.93320297717166
0.231934505927443	0.934823348763367
0.234082727617829	0.93643053618218
0.236250846547795	0.938024115881359
0.238439047009372	0.939603661911872
0.240647515001542	0.941168746052394
0.242876438246045	0.942718937944096
0.245126006203334	0.944253805230248
0.247396410088681	0.94577291370063
0.249687842888433	0.947275827440754
0.252000499376409	0.948762108985893
0.254334576130465	0.950231319479909
0.256690271549195	0.951683018838843
0.259067785868801	0.95311676591925
0.261467321180109	0.954532118691241
0.263889081445751	0.955928634416187
0.266333272517498	0.957305869829022
0.268800102153761	0.958663381325099
0.271289780037247	0.960000725151519
0.273802517792786	0.961317457602856
0.276338529005317	0.962613135221183
0.278898029238044	0.963887315000319
0.281481236050758	0.965139554594169
0.28408836901833	0.966369412529059
0.286719649749377	0.967576448419924
0.289375301905095	0.968760223190227
0.292055551218275	0.969920299295461
0.294760625512486	0.971056240950073
0.297490754721444	0.972167614357651
0.300246170908555	0.973253987944205
0.30302710828664	0.97431493259435
0.305833803237843	0.975350021890199
0.308666494333727	0.976358832352773
0.311525422355549	0.977340943685707
0.314410830314726	0.978295939021037
0.317322963473498	0.979223405166831
0.320262069365765	0.980122932856441
0.323228397818138	0.980994116999109
0.326222200971167	0.981836556931693
0.329243733300777	0.982649856671229
0.332293251639897	0.983433625168085
0.335371015200293	0.984187476559399
0.338477285594598	0.984911030422542
0.341612326858553	0.9856039120283
0.344776405473446	0.98626575259349
0.347969790388769	0.986896189532694
0.351192753045073	0.987494866708817
0.354445567397043	0.98806143468215
0.357728509936787	0.98859555095762
0.361041859717334	0.989096880229922
0.364385898376354	0.98956509462619
0.367760910160103	0.989999873945906
0.371167181947576	0.990400905897705
0.374605003274899	0.990767886332752
0.378074666359935	0.99110051947438
0.381576466127125	0.991398518143642
0.385110700232557	0.991661603980469
0.388677669089267	0.991889507660101
0.392277675892772	0.992081969104486
0.395911026646846	0.992238737688306
0.399578030189527	0.992359572439348
0.403278998219371	0.992444242232891
0.407014245321944	0.992492525979816
0.410784088996565	0.992504212808147
0.414588849683291	0.992479102237725
0.418428850790158	0.992417004347749
0.422304418720667	0.992317739936902
0.426215882901532	0.992181140675799
0.430163575810679	0.992007049251523
0.434147833005509	0.99179531950398
0.438168993151419	0.991545816553861
0.44222739805059	0.991258416921994
0.446323392671039	0.990933008639868
0.450457325175946	0.990569491351148
0.45462954695324	0.990167776403991
0.458840412645476	0.989727786934009
0.463090280179974	0.989249457937723
0.467379510799246	0.988732736336368
0.471708469091702	0.988177581029936
0.476077523022637	0.987583962941352
0.480487043965513	0.986951865050686
0.484937406733524	0.986281282419345
0.489428989611453	0.985572222204166
0.493962174387832	0.984824703661399
0.498537346387389	0.984038758140532
0.503154894503805	0.98321442906797
0.507815211232767	0.982351771920571
0.512518692705333	0.981450854189077
0.517265738721602	0.980511755331471
0.522056752784698	0.979534566716334
0.526892142135067	0.978519391556282
0.531772317785097	0.977466344831571
0.536697694554048	0.976375553203986
0.541668691103315	0.975247154921138
0.546685729972018	0.974081299711324
0.551749237612913	0.972878148669092
0.556859644428641	0.971637874131696
0.562017384808319	0.970360659546627
0.567222897164454	0.969046699330415
0.572476623970218	0.96769619871893
0.57777901179705	0.966309373609398
0.583130511352622	0.964886450394374
0.588531577519145	0.963427665787931
0.593982669392036	0.961933266644322
0.599484250318941	0.960403509769389
0.605036787939122	0.958838661724999
0.610640754223204	0.957238998626811
0.616296625513294	0.955604805935652
0.622004882563471	0.953936378242832
0.62776601058065	0.9522340190497
0.633580499265825	0.950498040541757
0.639448842855694	0.948728763357671
0.64537154016467	0.946926516353493
0.65134909462728	0.945091636362444
0.657382014340959	0.943224467950568
0.663470812109235	0.941325363168634
0.669616005485322	0.939394681300593
0.675818116816111	0.937432788608934
0.682077673286569	0.93544005807731
0.68839520696455	0.933416869150728
0.694771254846024	0.931363607473682
0.701206358900718	0.929280664626536
0.707701066118189	0.92716843786051
0.714255928554313	0.925027329831585
0.720871503378214	0.922857748333664
0.727548352919623	0.920660106031303
0.734287044716676	0.918434820192323
0.741088151564157	0.916182312420633
0.747952251562182	0.913903008389541
0.754879928165344	0.911597337575871
0.761871770232299	0.909265732995168
0.768928372075831	0.906908630938265
0.776050333513357	0.904526470709509
0.78323825991792	0.90211969436688
0.790492762269642	0.899688746464288
0.797814457207663	0.897234073796282
0.805203967082547	0.894756125145407
0.812661920009195	0.892255351032451
0.82018894992022	0.889732203469781
0.827785696619848	0.887187135718002
0.835452805838287	0.884620602046119
0.843190929286626	0.882033057495394
0.851000724712225	0.879424957647084
0.858882855954625	0.876796758394227
0.866837993001978	0.87414891571762
0.874866812047991	0.871481885466163
0.882969995549409	0.868796123141675
0.89114823228402	0.866092083688337
0.899402217409204	0.863370221286859
0.907732652521023	0.860630989153487
0.916140245713852	0.857874839343947
0.924625711640574	0.855102222562404
0.933189771573324	0.852313587975523
0.941833153464795	0.849509383031695
0.95055659201012	0.846690053285483
0.959360828709314	0.843856042227342
0.968246611930312	0.841007791118649
0.977214696972572	0.838145738832075
0.986265846131282	0.835270321697324
0.995400828762152	0.832381973352244
1.00462042134681	0.829481124599336
1.01392540755882	0.82656820326763
1.02331657833024	0.82364363407995
1.03279473191895	0.820707838525532
1.0423606739764	0.817761234737976
1.05201521761616	0.814804237378506
1.061759183483	0.811837257524503
1.07159339982267	0.808860702563266
1.08151870255229	0.80587497609095
1.09153593533139	0.802880477816636
1.10164594963366	0.799877603471475
1.11184960481927	0.796866744722835
1.12214776820798	0.79384828909339
1.13254131515281	0.790822619885079
1.14303112911448	0.787790116107862
1.15361810173648	0.784751152413185
1.16430313292088	0.781706099032088
1.17508713090481	0.778655321717844
1.18597101233767	0.77559918169308
1.19695570235904	0.772538035601244
1.20804213467733	0.769472235462368
1.21923125164911	0.766402128632993
1.23052400435926	0.763328057770194
1.24192135270178	0.760250360799577
1.2534242654614	0.757169370887173
1.2650337203959	0.754085416415105
1.27675070431927	0.750998820960951
1.28857621318552	0.747909903280675
1.30051125217341	0.744818977295039
1.31255683577184	0.741726352079393
1.32471398786612	0.738632331856733
1.33698374182495	0.735537215993921
1.34936714058831	0.732441299000972
1.36186523675608	0.729344870533302
1.37447909267754	0.726248215396835
1.38720978054162	0.723151613555859
1.4000583824681	0.720055340143543
1.41302599059953	0.716959665475009
1.42611370719413	0.71386485506285
1.43932264471941	0.710771169635015
1.45265392594678	0.707678865154948
1.46610868404698	0.704588192843895
1.4796880626864	0.701499399205272
1.49339321612425	0.698412726051019
1.50722530931076	0.695328410529834
1.5211855179861	0.692246685157203
1.53527502878042	0.689167777847134
1.54949503931463	0.68609191194552
1.56384675830225	0.683019306265025
1.57833140565212	0.679950175121431
1.59295021257212	0.676884728371357
1.60770442167382	0.673823171451262
1.62259528707809	0.670765705417667
1.63762407452169	0.66771252698852
1.6527920614649	0.664663828585618
1.66810053720006	0.661619798378023
1.6835508029612	0.658580620326411
1.69914417203463	0.655546474228262
1.71488196987054	0.652517535763848
1.73076553419573	0.649493976542948
1.74679621512725	0.646475964152221
1.76297537528721	0.643463662203182
1.77930438991858	0.640457230380724
1.7957846470021	0.637456824492136
1.81241754737424	0.634462596516536
1.82920450484629	0.63147469465471
1.84614694632455	0.628493263379254
1.86324631193156	0.625518443485025
1.88050405512858	0.622550372139801
1.8979216428391	0.619589182935148
1.91550055557353	0.616635005937426
1.93324228755505	0.613687967738893
1.95114834684662	0.610748191508875
1.96922025547917	0.60781579704497
1.98745954958098	0.604890900824221
2.00586777950823	0.601973616054255
2.0244465099768	0.599064052724332
2.04319732019527	0.596162317656286
2.06212180399914	0.593268514555313
2.08122156998634	0.590382744060589
2.10049824165392	0.587505103795688
2.11995345753607	0.58463568841876
2.13958887134342	0.581774589672464
2.15940615210357	0.578921896433622
2.17940698430296	0.576077694762563
2.19959306803007	0.573242067952154
2.21996611911995	0.570415096576481
2.24052786930002	0.56759685853917
2.26128006633728	0.564787429121329
2.2822244741869	0.56198688102909
2.30336287314213	0.55919528444074
2.32469705998565	0.556412707053424
2.34622884814226	0.553639214129405
2.36796006783308	0.550874868541868
2.38989256623105	0.548119730820264
2.41202820761801	0.54537385919517
2.43436887354311	0.542637309642663
2.45691646298279	0.539910135928195
2.47967289250216	0.537192389649971
2.50264009641792	0.534484120281801
2.52582002696278	0.531785375215439
2.54921465445142	0.529096199802397
2.57282596744793	0.526416637395218
2.59665597293487	0.523746729388218
2.62070669648385	0.521086515257689
2.64498018242772	0.518436032601546
2.66947849403432	0.51579531717843
2.69420371368188	0.513164402946267
2.71915794303602	0.510543322100256
2.74434330322837	0.507932105110322
2.76976193503689	0.50533078075799
2.79541599906786	0.502739376172723
2.82130767593947	0.500157916867684
2.84743916646725	0.497586426774953
2.87381269185107	0.49502492828018
2.90043049386399	0.492473442256683
2.92729483504282	0.48993198809899
2.95440799888038	0.487400583755827
2.98177229001967	0.48487924576256
3.00939003444972	0.482367989273073
3.03726357970331	0.479866828091114
3.06539529505653	0.477375774701085
3.09378757173014	0.474894840298295
3.12244282309286	0.472424034818673
3.15136348486648	0.469963366967942
3.18055201533292	0.467512844250268
3.21001089554317	0.465072472996369
3.2397426295282	0.462642258391112
3.26974974451177	0.460222204500579
3.30003479112529	0.457812314298621
3.33060034362459	0.455412589692899
3.36144900010876	0.453023031550412
3.39258338274099	0.450643639722532
3.42400613797143	0.448274413069529
3.45571993676214	0.445915349484605
3.48772747481418	0.44356644591744
3.52003147279668	0.441227698397253
3.55263467657814	0.438899102055378
3.58553985745982	0.436580651147371
3.61874981241128	0.434272339074641
3.65226736430818	0.431974158405619
3.68609536217216	0.429686100896466
3.72023668141307	0.427408157511324
3.75469422407334	0.425140318442114
3.78947091907467	0.422882573127899
3.824569722467	0.420634910273789
3.85999361767977	0.418397317869426
3.8957456157755	0.416169783207031
3.93182875570577	0.413952292899024
3.96824610456948	0.411744832895228
4.00500075787361	0.409547388499648
4.04209583979631	0.40735994438685
4.07953450345245	0.405182484617927
4.11731993116168	0.403014992656056
4.15545533471888	0.400857451381675
4.19394395566719	0.398709843107249
4.23278906557355	0.39657214959166
4.27199396630678	0.394444352054206
4.31156199031823	0.392326431188225
4.35149650092505	0.390218367174339
4.39180089259609	0.388120139693331
4.4324785912404	0.386031727938653
4.47353305449847	0.383953110628571
4.5149677720361	0.381884266017951
4.55678626584106	0.379825171909688
4.59899209052244	0.377775805665787
4.64158883361278	0.375736144218093
4.68458011587305	0.373706164078675
4.72796959160039	0.371685841349875
4.77176094893875	0.369675151734012
4.81595791019235	0.367674070542754
4.86056423214213	0.365682572706161
4.90558370636505	0.363700632781393
4.95102015955635	0.361728224961103
4.99687745385488	0.359765323081488
5.04315948717136	0.357811900630042
5.08987019351968	0.35586793075297
5.13701354335134	0.353933386262302
5.18459354389291	0.352008239642682
5.23261423948666	0.350092463057851
5.28107971193433	0.348186028356814
5.32999408084409	0.346288907079707
5.3793615039807	0.34440107046335
5.42918617761894	0.342522489446498
5.47947233690029	0.340653134674783
5.5302242561929	0.338792976505362
5.58144624945496	0.336941985011252
5.63314267060136	0.335100129985368
5.68531791387375	0.333267380944268
5.73797641421413	0.331443707131578
5.79112264764176	0.329629077521141
5.84476113163363	0.327823460819843
5.8988964255085	0.326026825470156
5.95353313081437	0.324239139652371
6.00867589171969	0.322460371286529
6.06432939540806	0.320690488034063
6.1204983724767	0.318929457299116
6.1771875973385	0.317177246229578
6.23440188862786	0.315433821717801
6.29214610961034	0.313699150401017
6.35042516859596	0.311973198661444
6.40924401935645	0.310255932626083
6.46860766154633	0.308547318166206
6.52852114112785	0.306847320896523
6.58898955079995	0.305155906174041
6.65001803043112	0.303473039096595
6.71161176749628	0.301798684501062
6.77377599751775	0.300132806961248
6.83651600451024	0.298475370785446
6.89983712143002	0.296826340013657
6.96374473062822	0.295185678414485
7.02824426430835	0.293553349481679
7.093341204988	0.291929316430335
7.15904108596489	0.290313542192751
7.22534949178721	0.288705989413922
7.29227205872831	0.287106620446677
7.35981447526576	0.285515397346452
7.42798248256492	0.283932281865686
7.49678187496688	0.28235723544785
7.56621850048105	0.280790219221082
7.63629826128224	0.279231193991438
7.7070271142123	0.277680120235743
7.77841107128649	0.276136958094041
7.85045620020451	0.274601667361632
7.92316862486625	0.273074207480691
7.99655452589235	0.271554537531455
8.07062014114951	0.270042616222987
8.14537176628074	0.268538401883481
8.22081575524054	0.267041852450129
8.29695852083491	0.265552925458514
8.37380653526649	0.264071578031544
8.45136633068472	0.2625977668679
8.52964449974102	0.261131448229993
8.60864769614924	0.259672577931424
8.68838263525118	0.258221111323934
8.76885609458743	0.256777003283835
8.85007491447344	0.255340208197904
8.93204599858097	0.253910679948742
9.01477631452492	0.252488371899577
9.09827289445556	0.251073236878505
9.18254283565628	0.249665227162155
9.26759330114688	0.248264294458767
9.35343152029239	0.246870389890674
9.4400647894176	0.245483463976178
9.52750047242729	0.244103466610797
9.6157460014321	0.242730347047896
9.70480887738031	0.241364053878661
9.7946966706954	0.24000453501143
9.88541702191957	0.238651737650358
9.9769776423632	0.237305608273411
10.0693863147603	0.235966092609671
10.16265089393	0.23463313561596
10.2567793074442	0.233306681452755
10.3517795563018	0.231986673459397
10.447659715608	0.230673054128591
10.5444279352617	0.229365765080182
10.6420924406472	0.228064747034201
10.7406615333343	0.226769939783198
10.8401435917833	0.22548128216383
10.9405470720574	0.224198712027731
11.0418805085416	0.222922166211649
11.1441525146679	0.221651580506868
11.2473717836475	0.220386889627903
11.35154708921	0.219128027180506
11.4566872863487	0.21787492562896
11.5628013120738	0.216627516262715
11.6698981861715	0.215385729162356
11.7779870119712	0.214149493164948
11.887076977119	0.212918735828767
11.9971773543588	0.211693383397482
12.1082975023204	0.210473360763789
12.2204468663149	0.209258591432584
12.3336349791378	0.208048997483692
12.4478714618791	0.206844499534247
12.5631660247412	0.205645016700759
12.6795284678643	0.204450466560982
12.7969686821594	0.203260765115642
12.9154966501488	0.202075826750144
13.0351224468151	0.200895564196357
13.155856240457	0.19971988849462
13.2777082935543	0.198548708956085
13.4006889636395	0.197381933125572
13.5248087041788	0.196219466745095
13.6500780654601	0.195061213718255
13.7765076954905	0.193907076075705
13.9041083409007	0.19275695394192
14.0328908478587	0.191610745503522
14.162866162992	0.190468346979439
14.2940453343176	0.189329652593204
14.4264395121816	0.188194554547717
14.5600599502065	0.18706294300284
14.6949180062482	0.185934706056214
14.831025143361	0.184809729727728
14.9683929307726	0.183687897948098
15.1070330448665	0.18256909255206
15.2469572701757	0.181453193276726
15.3881775003835	0.180340077765675
15.5307057393346	0.179229621579408
15.674554102056	0.17812169821285
15.819734815786	0.177016179120614
15.9662602210143	0.175912933750793
16.1141427725302	0.17481182958811
16.2633950404819	0.173712732207289
16.4140297114447	0.172615505337573
16.5660595894991	0.171520010939362
16.7194975973199	0.170426109293999
16.8743567772738	0.169333659107769
17.0306502925284	0.168242517631233
17.1883914281715	0.167152540795064
17.3475935923393	0.166063583363572
17.5082703173573	0.164975499107164
17.6704352608895	0.163888140994981
17.8341022071001	0.162801361408982
17.9992850678248	0.161715012380767
18.1659978837533	0.160628945852363
18.3342548256229	0.159543013962256
18.504070195423	0.158457069357815
18.6754584276108	0.157370965535265
18.848434090338	0.156284557208233
19.0230118866894	0.155197700705777
19.1992066559328	0.154110254400691
19.3770333747799	0.153022079168652
19.5565071586595	0.151933038878612
19.7376432630026	0.15084300091453
19.9204570845387	0.1497518367283
20.104964162605	0.148659422423332
20.2911801804668	0.14756563936792
20.4791209666509	0.146470374837053
20.6688024962908	0.145373522680875
20.860240892485	0.144274984017488
21.0534524276671	0.143174667947216
21.2484535249888	0.142072492284852
21.4452607597167	0.140968384305817
21.6438908606402	0.139862281501449
21.8443607114943	0.138754132338045
22.0466873523941	0.137643897013553
22.2508879812837	0.136531548205203
22.4569799553977	0.135417071800719
22.6649807927369	0.134300467605168
22.874908173557	0.133181750015023
23.0867799418717	0.132060948650544
23.3006141069692	0.130938108937305
23.5164288449435	0.129813292627471
23.7342425002387	0.128686578251406
23.9540735872088	0.127558061490303
24.1759407916913	0.126427855460862
24.3998629725955	0.125296090903504
24.6258591635055	0.124162916266366
24.853948574298	0.123028497678195
25.0841505927754	0.121893018804411
25.3164847863136	0.120756680581891
25.5509709035251	0.119619700829531
25.787628875938	0.118482313733267
26.02647881969	0.117344769205999
26.2675410372384	0.116207332124684
26.5108360190854	0.115070281448751
26.7563844455205	0.113933909225848
27.0042071883777	0.112798519492752
27.2543253128103	0.111664427080963
27.5067600790807	0.110531956338077
27.761532944368	0.109401439777384
28.018665564592	0.108273216669262
28.2781797962534	0.107147631588815
28.5400976982924	0.106025032934774
28.804441533963	0.104905771434977
29.0712337727258	0.103790198653705
29.3404970921579	0.102678665515844
29.6122543798803	0.101571520862269
29.8865287355038	0.100469110049951
30.163343472592	0.0993717736092528
30.442722120643	0.0982798459695839
30.72468842709	0.0971936542631848
31.0092663593193	0.0961135172152734
31.2964801067075	0.0950397441272119
31.5863540826782	0.0939726339577331
31.8789129267765	0.0929124745056753
32.1741815067637	0.0918595416961328
32.4721849207313	0.0908140989704708
32.7729484992338	0.0897763967793017
33.0764978074424	0.0887466721762988
33.3828586473176	0.0877251485096435
33.6920570598027	0.0867120352069695
34.0041193270371	0.0857075276489008
34.3190719745904	0.0847118071256542
34.6369417737173	0.0837250408707118
34.9577557436328	0.0827473821652371
35.2815411538088	0.0817789705067167
35.6083255262928	0.0808199318352275
35.9381366380463	0.079870378810763
36.2710025233065	0.0789304111351657
36.606951475969	0.0780001159124183
36.946012051993	0.0770795680413005
37.2882130718283	0.076168830634734
37.6335836228653	0.0752679554604868
37.9821530619074	0.0743769833982833
38.333951017666	0.0734959449087589
38.6890073932798	0.0726248605101004
39.0473523688556	0.0717637412586116
39.4090164040345	0.0709125892298373
39.7740302405804	0.0700713979972638
40.1424249049932	0.0692401531059784
40.5142317111465	0.0684188325390178
40.8894822629486	0.067607407174466
41.2682084570295	0.066805841231662
41.6504424854518	0.066014092705159
42.0362168384471	0.0652321137853381
42.4255643071778	0.0644598512648044
42.8185179865241	0.0636972469299121
43.2151112778977	0.0629442379369478
43.6153778920801	0.0622007571726681
44.0193518520887	0.0614667335990354
44.4270674960688	0.0607420925821243
44.8385594802119	0.0600267562052781
45.2538627817017	0.0593206435666924
45.6730127016875	0.0586236710616824
46.0960448682843	0.0579357526499527
46.5229952396019	0.057256800108251
46.9539001068006	0.0565867232688224
47.3887960971766	0.055925430244122
47.8277201772749	0.0552728276382657
48.2707096560318	0.05462882074572
48.7178021879463	0.0539933137377417
49.1690357762803	0.0533662098370882
49.6244487762892	0.0527474114815179
50.0840798984821	0.0521368204765995
50.5479682119124	0.0515343381383438
51.0161531474983	0.0509398654261633
51.4886745013749	0.0503533030666524
51.9655724382766	0.0497745516686704
52.4468874949512	0.0492035118301953
52.9326605836056	0.0486400842373983
53.4229329953835	0.0480841697563774
53.917746403875	0.0475356695179682
54.4171428686589	0.0469944849960326
54.9211648388779	0.0464605180796126
55.4298551568467	0.0459336711393147
55.9432570616938	0.0454138470882759
56.4614141930367	0.0449009494380443
56.9843705946914	0.0443948823496912
57.5121707184161	0.0438955506804542
58.0448594276898	0.0434028600261961
58.5824820015254	0.0429167167599495
59.1250841383188	0.0424370280668002
59.6727119597332	0.0419637019753499
60.2254120146193	0.0414966473859852
60.7832312829723	0.041035774096165
61.3462171799251	0.0405809928229289
61.9144175597784	0.0401322152228133
62.4878807200689	0.0396893539093547
63.0666554056741	0.0392523224683459
63.6507908129557	0.038821035471002
64.2403365939419	0.0383954084851829
64.8353428605472	0.0379753580848101
65.4358601888324	0.0375608018576066
66.0419396233031	0.0371516584112816
66.6536326812491	0.0367478473782709
67.2709913571234	0.0363492894191422
67.8940681269611	0.0359559062247611
68.5229159528406	0.0355676205173119
69.1575882873853	0.0351843560502602
69.7981390783066	0.0348060376073361
70.4446227729904	0.034432591000616
71.0970943231243	0.0340640409887651
71.7556091893693	0.0337006068073589
72.4202233460732	0.0333421996194294
73.0909932860291	0.0329887099456468
73.7679760252773	0.0326400320252734
74.4512291079513	0.0322955859920746
75.1408106111697	0.0319562560786156
75.8367791499719	0.031621430479222
76.5391938823015	0.031290818190855
77.248114514034	0.0309646630366684
77.9636013040524	0.0306428549552618
78.6857150693685	0.0303251325253553
79.4145171902934	0.0300115532508278
80.150069615654	0.0297019937458682
80.8924348680594	0.0293963606351895
81.6416760492147	0.0290945806803749
82.3978568452852	0.028796582093669
83.1610415323096	0.0285022952098541
83.9312949816636	0.0282116523684409
84.708682665574	0.0279245878353274
85.4932706626838	0.0276410377265497
86.285125663669	0.0273609399337575
87.0843149769072	0.0270842340568508
87.8909065341995	0.0268108613372182
88.704968896544	0.0265407645953937
89.526571259964	0.0262738881716971
90.3557834613893	0.0260101778687872
91.192675984593	0.0257495808984099
92.0373199661822	0.0254920458293315
92.889787201645	0.0252375225382829
93.7501501514529	0.0249859621633902
94.61848194722	0.0247373170580211
95.4948563979197	0.0244915407497284
96.3793479961579	0.0242485878991252
97.2720319245054	0.0240084142588799
98.1729840618884	0.023770976639056
99.082280990038	0.0235362328691451
100	0.0233041417656178

==> Tikz/Data/contour1/contour1_1.dat <==
x y
-9.99690060089291e-07	-1.99956008058583e-08
-1.75655340950112e-06	-4.6581024382908e-08
-3.08588767070437e-06	-1.08499769861169e-07
-5.41954918490304e-06	-2.52669218036879e-07
-9.51278762890741e-06	-5.88175320915705e-07
-1.66814470575964e-05	-1.36824706594034e-06
-2.92028087498706e-05	-3.17908344334072e-06
-5.09713855688684e-05	-7.3710354677951e-06
-8.85056353896012e-05	-1.70280708683153e-05
-0.0001522905513744	-3.90879159654325e-05
-0.000257940339995456	-8.87504840645263e-05
-0.000425132494946836	-0.000197811351147777
-0.000668756301018533	-0.000427595303719672
-0.00097197704966358	-0.000880444567233691
-0.00123445191320241	-0.00168578214622008
-0.00122406925055759	-0.00292013611201397
-0.000623398535899802	-0.00446444176831372
0.000764120475415453	-0.00593559392313636
0.00279505426162318	-0.00686056381833853
0.00502567469453801	-0.00699287952554848
0.00700477931522186	-0.00644134282743125
0.0085056256041516	-0.00551138643857529
0.00952632762833377	-0.00448806446871748
0.0101728781999768	-0.00354238748192961
0.0105647461828548	-0.00274356870234206
0.0107960439945608	-0.00210127507817782
0.0109304581890785	-0.00159892616202125
0.0110078689644919	-0.00121212749169189
0.0110522201042926	-0.000916930884954765
0.0110775549561874	-0.000692775730004031
0.0110920025492665	-0.000523052383007029
0.0111002335522576	-0.000394752386144283
0.011104920292056	-0.000297855666479367
0.0111075880888721	-0.00022471440531156
0.0111091063873129	-0.000169521215662602
0.0111099703946491	-0.000127878945883657
0.0111104620407644	-9.64636535232478e-05
0.0111107417929641	-7.27649922304117e-05
0.0111109009721505	-5.48880653318453e-05
0.0111109915442482	-4.14029661995694e-05
0.0111110430789707	-3.1230857301377e-05
0.0111110724016707	-2.35578547514832e-05
0.0111110890859375	-1.77699916189994e-05
0.0111110985790757	-1.34041261581024e-05
0.0111111039805487	-1.01108967837258e-05
0.0111111070539159	-7.62677233591076e-06
0.0111111088026212	-5.7529665851222e-06
0.0111111097976112	-4.33953204298592e-06
0.0111111103637472	-3.27336124026536e-06
0.0111111106858711	-2.46913573540619e-06
0.0499999900000584	-2.49999962500005e-05
0.128571350642139	-0.000110204029004605
0.266666263708781	-0.000355555113086945
0.499998250028289	-0.00099999700000875
0.899992710159183	-0.00269998056013778
1.63330043187198	-0.00762208112901121
3.19980545450011	-0.0255985255246676
8.09744204302226	-0.145755136559404
-0.249999937473443	-499.999875000031
-12.0999399736593	-0.0266198647178471
-7.19998911389055	-0.00863998631426164
-5.63332878485143	-0.00488221800507079
-4.89999735897197	-0.00342999798316118
-4.49999817755068	-0.00269999878500054
-4.2666652710322	-0.00227555471410599
-4.1285702841477	-0.00200530548377964
-4.04999901587902	-0.00182249948332139
-4.01111023518005	-0.00169357980913365
-3.9999992000244	-0.00159999961600009
-2.87102711071581	-1.51735913976349
-2.87103292188579	-1.51735913976349
-3.40322051349363	-1.24197462157304
-3.7819552344225	-0.806678702369874
-3.93450507375769	-0.453335349731456
-3.98211773185251	-0.239022247667866
-3.99535908631401	-0.122832864388967
-3.99887018315982	-0.0624603677419674
-3.99978583568099	-0.0316145660075759
-4.00002671003449	-0.0159676502420713
-4.00002671003449	0.0159676502420713
-3.99978583568099	0.0316145660075759
-3.99887018315982	0.0624603677419674
-3.99535908631401	0.122832864388967
-3.98211773185251	0.239022247667866
-3.93450507375769	0.453335349731456
-3.7819552344225	0.806678702369874
-3.40322051349363	1.24197462157304
-2.87103292188579	1.51735913976349
-2.87102711071581	1.51735913976349
-3.9999992000244	0.00159999961600009
-4.01111023518005	0.00169357980913365
-4.04999901587902	0.00182249948332139
-4.1285702841477	0.00200530548377964
-4.2666652710322	0.00227555471410599
-4.49999817755068	0.00269999878500054
-4.89999735897197	0.00342999798316118
-5.63332878485143	0.00488221800507079
-7.19998911389055	0.00863998631426164
-12.0999399736593	0.0266198647178471
-0.249999937473443	499.999875000031
8.09744204302226	0.145755136559404
3.19980545450011	0.0255985255246676
1.63330043187198	0.00762208112901121
0.899992710159183	0.00269998056013778
0.499998250028289	0.00099999700000875
0.266666263708781	0.000355555113086945
0.128571350642139	0.000110204029004605
0.0499999900000584	2.49999962500005e-05
0.0111111106858711	2.46913573540619e-06
0.0111111103637472	3.27336124026536e-06
0.0111111097976112	4.33953204298592e-06
0.0111111088026212	5.7529665851222e-06
0.0111111070539159	7.62677233591076e-06
0.0111111039805487	1.01108967837258e-05
0.0111110985790757	1.34041261581024e-05
0.0111110890859375	1.77699916189994e-05
0.0111110724016707	2.35578547514832e-05
0.0111110430789707	3.1230857301377e-05
0.0111109915442482	4.14029661995694e-05
0.0111109009721505	5.48880653318453e-05
0.0111107417929641	7.27649922304117e-05
0.0111104620407644	9.64636535232478e-05
0.0111099703946491	0.000127878945883657
0.0111091063873129	0.000169521215662602
0.0111075880888721	0.00022471440531156
0.011104920292056	0.000297855666479367
0.0111002335522576	0.000394752386144283
0.0110920025492665	0.000523052383007029
0.0110775549561874	0.000692775730004031
0.0110522201042926	0.000916930884954765
0.0110078689644919	0.00121212749169189
0.0109304581890785	0.00159892616202125
0.0107960439945608	0.00210127507817782
0.0105647461828548	0.00274356870234206
0.0101728781999768	0.00354238748192961
0.00952632762833377	0.00448806446871748
0.0085056256041516	0.00551138643857529
0.00700477931522186	0.00644134282743125
0.00502567469453801	0.00699287952554848
0.00279505426162318	0.00686056381833853
0.000764120475415453	0.00593559392313636
-0.000623398535899802	0.00446444176831372
-0.00122406925055759	0.00292013611201397
-0.00123445191320241	0.00168578214622008
-0.00097197704966358	0.000880444567233691
-0.000668756301018533	0.000427595303719672
-0.000425132494946836	0.000197811351147777
-0.000257940339995456	8.87504840645263e-05
-0.0001522905513744	3.90879159654325e-05
-8.85056353896012e-05	1.70280708683153e-05
-5.09713855688684e-05	7.3710354677951e-06
-2.92028087498706e-05	3.17908344334072e-06
-1.66814470575964e-05	1.36824706594034e-06
-9.51278762890741e-06	5.88175320915705e-07
-5.41954918490304e-06	2.52669218036879e-07
-3.08588767070437e-06	1.08499769861169e-07
-1.75655340950112e-06	4.6581024382908e-08
-9.99690060089291e-07	1.99956008058583e-08
-9.99914304864621e-07	9.99940003199832e-09
-9.99954299742868e-07	6.66647407923443e-09
-9.99967349526481e-07	4.99991250146091e-09
-9.99972763976173e-07	3.99995200055999e-09
-9.99975264334673e-07	3.33330370396296e-09
-9.99976445434354e-07	2.85712303220646e-09
-9.99976960692916e-07	2.49998593757886e-09
-9.99977114657788e-07	2.22221179703104e-09
-9.99977062932688e-07	1.999992000032e-09
-9.99972381908262e-07	1.81817550715938e-09
-9.99971974445917e-07	1.6666615740896e-09
-9.99971537929533e-07	1.53845735094444e-09
-9.9997108857803e-07	1.42856793003766e-09
-9.9997063633275e-07	1.33333037037689e-09
-9.99970187326164e-07	1.24999746094259e-09
-9.99969745322083e-07	1.17646838998979e-09
-9.99969312582622e-07	1.1111091906754e-09
-9.99968890404095e-07	1.05262988774139e-09
-9.99968479455726e-07	9.99998500002187e-10
-9.99984563326823e-07	9.52379613434498e-10
-9.99983692627436e-07	4.80042018190022e-10
-9.99981741857351e-07	2.41962578622868e-10
-9.9997940912892e-07	1.21959904693749e-10
-9.99976905562063e-07	6.14732133788486e-11
-9.99974311760652e-07	3.09852311184467e-11
-9.99971668387637e-07	1.5617933066557e-11
-9.9996899738936e-07	7.8721320623635e-12
-9.99966311015585e-07	3.96790424833619e-12
-9.9996361613966e-07	1.999999995996e-12
-9.9996361613966e-07	-1.999999995996e-12
-9.99966311015585e-07	-3.96790424833619e-12
-9.9996899738936e-07	-7.8721320623635e-12
-9.99971668387637e-07	-1.5617933066557e-11
-9.99974311760652e-07	-3.09852311184467e-11
-9.99976905562063e-07	-6.14732133788486e-11
-9.9997940912892e-07	-1.21959904693749e-10
-9.99981741857351e-07	-2.41962578622868e-10
-9.99983692627436e-07	-4.80042018190022e-10
-9.99984563326823e-07	-9.52379613434498e-10
-9.99968479455726e-07	-9.99998500002187e-10
-9.99968890404095e-07	-1.05262988774139e-09
-9.99969312582622e-07	-1.1111091906754e-09
-9.99969745322083e-07	-1.17646838998979e-09
-9.99970187326164e-07	-1.24999746094259e-09
-9.9997063633275e-07	-1.33333037037689e-09
-9.9997108857803e-07	-1.42856793003766e-09
-9.99971537929533e-07	-1.53845735094444e-09
-9.99971974445917e-07	-1.6666615740896e-09
-9.99972381908262e-07	-1.81817550715938e-09
-9.99977062932688e-07	-1.999992000032e-09
-9.99977114657788e-07	-2.22221179703104e-09
-9.99976960692916e-07	-2.49998593757886e-09
-9.99976445434354e-07	-2.85712303220646e-09
-9.99975264334673e-07	-3.33330370396296e-09
-9.99972763976173e-07	-3.99995200055999e-09
-9.99967349526481e-07	-4.99991250146091e-09
-9.99954299742868e-07	-6.66647407923443e-09
-9.99914304864621e-07	-9.99940003199832e-09
-9.99690060089291e-07	-1.99956008058583e-08


==> Tikz/Data/contour1/contour1_10.dat <==
x	y
-9.99998518521018e-07	-1.1111091906754e-09
-1.93069220654017e-06	-2.98076315903392e-09
-3.72757313532597e-06	-7.99645595858056e-09
-7.19677999798505e-06	-2.14519301467153e-08
-1.38946689211438e-05	-5.75483365782355e-08
-2.68258918000581e-05	-1.54381229972623e-07
-5.17907727754615e-05	-4.14140005414909e-07
-9.99851876843812e-05	-1.11091909972523e-06
-0.000193014567261177	-2.97977874441851e-06
-0.000372553650232657	-7.99135877376118e-06
-0.000718919274042036	-2.14255450506188e-05
-0.00138664189142797	-5.74118318086278e-05
-0.00267208182729382	-0.000153675763484954
-0.00514007534092438	-0.000410501525727435
-0.00985430987468612	-0.00109222646394304
-0.0187721614209221	-0.00288445311125868
-0.035339210253759	-0.00751189797595774
-0.0651258703279497	-0.019073605981722
-0.115775755169611	-0.0463610835553797
-0.194841436380197	-0.105164654597122
-0.305605275194194	-0.216668170689089
-0.447024752745752	-0.398338888585323
-0.624654915322421	-0.653067339926028
-0.863516460364769	-0.964610904059185
-1.20419282495082	-1.29255435326348
-1.67360657832147	-1.56441541705496
-2.24153645482407	-1.69203572373859
-2.81092724737863	-1.63013153930077
-3.27903899982901	-1.41813315706204
-3.60414462933879	-1.1432512287175
-3.80422564541683	-0.877144960162593
-3.91831603534545	-0.653587028404186
-3.9805552054657	-0.479141276063683
-4.0136894586533	-0.348189297664926
-4.03110002316539	-0.251856854300086
-4.04018566095973	-0.181734752168559
-4.04490991618932	-0.130970393694345
-4.04736178363572	-0.0943241871965661
-4.04863305365809	-0.0679086446304317
-4.04929186238673	-0.0488821573574571
-4.04963318670489	-0.0351832480308557
-4.04981000053507	-0.0253221693673561
-4.04990158772356	-0.0182244833355985
-4.0499490269306	-0.0131160787963699
-4.04997359844535	-0.00943952081115424
-4.04998632533268	-0.00679351279413221
-4.04999291722756	-0.00488920311141235
-4.04999633149242	-0.00351869289243063
-4.04999809990485	-0.00253235415240388
-4.04999901585027	-0.00182249948332139
-4.01111023515447	-0.00169357980913365
-3.99999920000104	-0.00159999961600009
-2.87101805753796	-1.51735913976349
-2.87102102814751	-1.51735913976349
-3.4032018778824	-1.24197462157304
-3.78192948813377	-0.806678702369874
-3.93447516012574	-0.453335349731456
-3.98208588582152	-0.239022247667866
-3.99532637725424	-0.122832864388967
-3.99883707736644	-0.0624603677419674
-3.99975254103952	-0.0316145660075759
-3.99999332329057	-0.0159676502420713
-3.99999332329057	0.0159676502420713
-3.99975254103952	0.0316145660075759
-3.99883707736644	0.0624603677419674
-3.99532637725424	0.122832864388967
-3.98208588582152	0.239022247667866
-3.93447516012574	0.453335349731456
-3.78192948813377	0.806678702369874
-3.4032018778824	1.24197462157304
-2.87102102814751	1.51735913976349
-2.87101805753796	1.51735913976349
-3.99999920000104	0.00159999961600009
-4.01111023515447	0.00169357980913365
-4.04999901585027	0.00182249948332139
-4.04999809990485	0.00253235415240388
-4.04999633149242	0.00351869289243063
-4.04999291722756	0.00488920311141235
-4.04998632533268	0.00679351279413221
-4.04997359844535	0.00943952081115424
-4.0499490269306	0.0131160787963699
-4.04990158772356	0.0182244833355985
-4.04981000053507	0.0253221693673561
-4.04963318670489	0.0351832480308557
-4.04929186238673	0.0488821573574571
-4.04863305365809	0.0679086446304317
-4.04736178363572	0.0943241871965661
-4.04490991618932	0.130970393694345
-4.04018566095973	0.181734752168559
-4.03110002316539	0.251856854300086
-4.0136894586533	0.348189297664926
-3.9805552054657	0.479141276063683
-3.91831603534545	0.653587028404186
-3.80422564541683	0.877144960162593
-3.60414462933879	1.1432512287175
-3.27903899982901	1.41813315706204
-2.81092724737863	1.63013153930077
-2.24153645482407	1.69203572373859
-1.67360657832147	1.56441541705496
-1.20419282495082	1.29255435326348
-0.863516460364769	0.964610904059185
-0.624654915322421	0.653067339926028
-0.447024752745752	0.398338888585323
-0.305605275194194	0.216668170689089
-0.194841436380197	0.105164654597122
-0.115775755169611	0.0463610835553797
-0.0651258703279497	0.019073605981722
-0.035339210253759	0.00751189797595774
-0.0187721614209221	0.00288445311125868
-0.00985430987468612	0.00109222646394304
-0.00514007534092438	0.000410501525727435
-0.00267208182729382	0.000153675763484954
-0.00138664189142797	5.74118318086278e-05
-0.000718919274042036	2.14255450506188e-05
-0.000372553650232657	7.99135877376118e-06
-0.000193014567261177	2.97977874441851e-06
-9.99851876843812e-05	1.11091909972523e-06
-5.17907727754615e-05	4.14140005414909e-07
-2.68258918000581e-05	1.54381229972623e-07
-1.38946689211438e-05	5.75483365782355e-08
-7.19677999798505e-06	2.14519301467153e-08
-3.72757313532597e-06	7.99645595858056e-09
-1.93069220654017e-06	2.98076315903392e-09
-9.99998518521018e-07	1.1111091906754e-09
-9.99998096335973e-07	1.05262988774139e-09
-9.99997685380527e-07	9.99998500002187e-10
-9.99998120501308e-07	9.52379613434498e-10
-9.99996010546519e-07	4.80042018190022e-10
-9.99993587775441e-07	2.41962578622868e-10
-9.99991038375296e-07	1.21959904693749e-10
-9.99988427738892e-07	6.14732133788486e-11
-9.99985780379879e-07	3.09852311184467e-11
-9.99983110039312e-07	1.5617933066557e-11
-9.99980425418263e-07	7.8721320623635e-12
-9.99977732138301e-07	3.96790424833619e-12
-9.99975033739779e-07	1.999999995996e-12
-9.99975033739779e-07	-1.999999995996e-12
-9.99977732138301e-07	-3.96790424833619e-12
-9.99980425418263e-07	-7.8721320623635e-12
-9.99983110039312e-07	-1.5617933066557e-11
-9.99985780379879e-07	-3.09852311184467e-11
-9.99988427738892e-07	-6.14732133788486e-11
-9.99991038375296e-07	-1.21959904693749e-10
-9.99993587775441e-07	-2.41962578622868e-10
-9.99996010546519e-07	-4.80042018190022e-10
-9.99998120501308e-07	-9.52379613434498e-10
-9.99997685380527e-07	-9.99998500002187e-10
-9.99998096335973e-07	-1.05262988774139e-09
-9.99998518521018e-07	-1.1111091906754e-09


==> Tikz/Data/contour1/contour1_11.dat <==
x	y
-9.99998642661398e-07	-1.05262988774139e-09
-1.93069266928375e-06	-2.823881551275e-09
-3.72757486023652e-06	-7.57559329345235e-09
-7.19678642768232e-06	-2.03228989982192e-08
-1.38946928879502e-05	-5.45195689850657e-08
-2.68259811350299e-05	-1.46256379744717e-07
-5.17911057544259e-05	-3.92345636873849e-07
-9.99864287110807e-05	-1.05246248459763e-06
-0.000193019191983631	-2.82301461868759e-06
-0.000372570879819052	-7.57110431509049e-06
-0.00071898343065601	-2.02996612081632e-05
-0.00138688055097943	-5.43993368340481e-05
-0.00267296794141726	-0.000145634910401983
-0.0051433533676085	-0.000389139377713247
-0.00986635185987513	-0.00103598057661027
-0.0188158154824571	-0.00273886846909106
-0.0354935962381059	-0.00714699290112783
-0.0656479616663456	-0.0182115079108938
-0.117410869263253	-0.044527008373828
-0.199382986282394	-0.101890566093592
-0.31632329001839	-0.212230196134246
-0.468115387822347	-0.394420947610846
-0.659957042158223	-0.651621224886548
-0.915842508639621	-0.964734674148852
-1.27420947206005	-1.28773490803219
-1.75597275493157	-1.5434311092777
-2.32177247527927	-1.64649070394665
-2.87145387338172	-1.56352921156388
-3.31084215640228	-1.34400172997849
-3.60960886775089	-1.07451844104404
-3.79094695914997	-0.820212169976122
-3.89350057785621	-0.609391113056608
-3.94918877466673	-0.446034570721977
-3.97876179069296	-0.323857864900025
-3.99428062365612	-0.234153474005633
-4.00237348001756	-0.168921346260741
-4.0065800058486	-0.121721570311036
-4.00876276610786	-0.0876577718613029
-4.00989439689417	-0.0631071241714685
-4.01048081107959	-0.0454251553986175
-4.01078462036627	-0.0326947650199968
-4.01094199842606	-0.0235310468509847
-4.01102351757693	-0.0169353647001398
-4.01106574171267	-0.0121882912133341
-4.01108761199873	-0.00877179517720744
-4.01109893976583	-0.00631295641861766
-4.01110480698304	-0.00454335215516993
-4.01110784590109	-0.00326978838576032
-4.01110941990309	-0.00235322094801567
-4.01111023515399	-0.00169357980913365
-3.9999992000006	-0.00159999961600009
-2.87101788818944	-1.51735913976349
-2.87102080566354	-1.51735913976349
-3.40320152928512	-1.24197462157304
-3.78192900652434	-0.806678702369874
-3.93447460056209	-0.453335349731456
-3.98208529011047	-0.239022247667866
-3.99532576539939	-0.122832864388967
-3.9988364580903	-0.0624603677419674
-3.9997519182308	-0.0316145660075759
-3.99999269875897	-0.0159676502420713
-3.99999269875897	0.0159676502420713
-3.9997519182308	0.0316145660075759
-3.9988364580903	0.0624603677419674
-3.99532576539939	0.122832864388967
-3.98208529011047	0.239022247667866
-3.93447460056209	0.453335349731456
-3.78192900652434	0.806678702369874
-3.40320152928512	1.24197462157304
-2.87102080566354	1.51735913976349
-2.87101788818944	1.51735913976349
-3.9999992000006	0.00159999961600009
-4.01111023515399	0.00169357980913365
-4.01110941990309	0.00235322094801567
-4.01110784590109	0.00326978838576032
-4.01110480698304	0.00454335215516993
-4.01109893976583	0.00631295641861766
-4.01108761199873	0.00877179517720744
-4.01106574171267	0.0121882912133341
-4.01102351757693	0.0169353647001398
-4.01094199842606	0.0235310468509847
-4.01078462036627	0.0326947650199968
-4.01048081107959	0.0454251553986175
-4.00989439689417	0.0631071241714685
-4.00876276610786	0.0876577718613029
-4.0065800058486	0.121721570311036
-4.00237348001756	0.168921346260741
-3.99428062365612	0.234153474005633
-3.97876179069296	0.323857864900025
-3.94918877466673	0.446034570721977
-3.89350057785621	0.609391113056608
-3.79094695914997	0.820212169976122
-3.60960886775089	1.07451844104404
-3.31084215640228	1.34400172997849
-2.87145387338172	1.56352921156388
-2.32177247527927	1.64649070394665
-1.75597275493157	1.5434311092777
-1.27420947206005	1.28773490803219
-0.915842508639621	0.964734674148852
-0.659957042158223	0.651621224886548
-0.468115387822347	0.394420947610846
-0.31632329001839	0.212230196134246
-0.199382986282394	0.101890566093592
-0.117410869263253	0.044527008373828
-0.0656479616663456	0.0182115079108938
-0.0354935962381059	0.00714699290112783
-0.0188158154824571	0.00273886846909106
-0.00986635185987513	0.00103598057661027
-0.0051433533676085	0.000389139377713247
-0.00267296794141726	0.000145634910401983
-0.00138688055097943	5.43993368340481e-05
-0.00071898343065601	2.02996612081632e-05
-0.000372570879819052	7.57110431509049e-06
-0.000193019191983631	2.82301461868759e-06
-9.99864287110807e-05	1.05246248459763e-06
-5.17911057544259e-05	3.92345636873849e-07
-2.68259811350299e-05	1.46256379744717e-07
-1.38946928879502e-05	5.45195689850657e-08
-7.19678642768232e-06	2.03228989982192e-08
-3.72757486023652e-06	7.57559329345235e-09
-1.93069266928375e-06	2.823881551275e-09
-9.99998642661398e-07	1.05262988774139e-09
-9.9999823170582e-07	9.99998500002187e-10
-9.99998374101472e-07	9.52379613434498e-10
-9.99996240965203e-07	4.80042018190022e-10
-9.99993809364886e-07	2.41962578622868e-10
-9.99991255911685e-07	1.21959904693749e-10
-9.99988643272442e-07	6.14732133788486e-11
-9.99985994911581e-07	3.09852311184467e-11
-9.9998332406656e-07	1.5617933066557e-11
-9.99980639190683e-07	7.8721320623635e-12
-9.99977945781535e-07	3.96790424833619e-12
-9.99975247317119e-07	1.999999995996e-12
-9.99975247317119e-07	-1.999999995996e-12
-9.99977945781535e-07	-3.96790424833619e-12
-9.99980639190683e-07	-7.8721320623635e-12
-9.9998332406656e-07	-1.5617933066557e-11
-9.99985994911581e-07	-3.09852311184467e-11
-9.99988643272442e-07	-6.14732133788486e-11
-9.99991255911685e-07	-1.21959904693749e-10
-9.99993809364886e-07	-2.41962578622868e-10
-9.99996240965203e-07	-4.80042018190022e-10
-9.99998374101472e-07	-9.52379613434498e-10
-9.9999823170582e-07	-9.99998500002187e-10
-9.99998642661398e-07	-1.05262988774139e-09


==> Tikz/Data/contour1/contour1_12.dat <==
x	y
-9.99998750001813e-07	-9.99998500002187e-10
-1.93069306940414e-06	-2.68268802608958e-09
-3.72757635171514e-06	-7.19681648979334e-09
-7.19679198725364e-06	-1.93067688666958e-08
-1.38947136113775e-05	-5.17936672856771e-08
-2.68260583806986e-05	-1.38943958265475e-07
-5.17913936743951e-05	-3.72730413752896e-07
-9.9987501812236e-05	-9.99850021871813e-07
-0.000193023191007456	-2.68191909276632e-06
-0.000372585778921721	-7.19283487263108e-06
-0.000719038913584953	-1.9286156708501e-05
-0.00138708697477487	-5.16870122493551e-05
-0.00267373458202559	-0.000138392589361469
-0.00514619094166366	-0.000369885036579067
-0.0098767864729897	-0.000985215608278274
-0.0188537155026148	-0.00260713131802111
-0.035628110209808	-0.00681520040110325
-0.0661057339634625	-0.0174207213652679
-0.118859629542243	-0.0428186334129981
-0.203469494676308	-0.0987627492627541
-0.326151954130337	-0.207817280103821
-0.487804878048781	-0.390243902439024
-0.693286863815682	-0.649717127810097
-0.965348677878623	-0.964748700522908
-1.34013646185329	-1.28435275649407
-1.83319651519898	-1.52744990745063
-2.3978946681651	-1.61155502093228
-2.93256581584256	-1.51306402421787
-3.35051546391753	-1.28865979381443
-3.63006903935868	-1.02379263963746
-3.79795557256614	-0.778502645740684
-3.89231131310984	-0.577150416715952
-3.94337059572119	-0.42193989227349
-3.97043491905932	-0.306171873495072
-3.98462329233879	-0.221293743927634
-3.99201851683663	-0.159616893915899
-3.99586139333575	-0.115006740863197
-3.99785517826561	-0.0828182716190787
-3.99888876182597	-0.0596216167885661
-3.99942434757652	-0.0429157200899758
-3.99970181828917	-0.0308884003094963
-3.99984555109979	-0.0222308978011908
-3.99992000185596	-0.0159996160089598
-3.99995856470047	-0.0115148276301494
-3.99997853856721	-0.00828710613047694
-3.99998888407188	-0.00596413006338562
-3.99999424252423	-0.00429230585858073
-3.9999970179276	-0.00308911360262262
-3.99999845544251	-0.0022231917608423
-3.99999920000019	-0.00159999961600009
-2.87101772752937	-1.51735913976349
-2.87102059459414	-1.51735913976349
-3.40320119857269	-1.24197462157304
-3.78192854962396	-0.806678702369874
-3.93447406970694	-0.453335349731456
-3.98208472496247	-0.239022247667866
-3.99532518493584	-0.122832864388967
-3.99883587058621	-0.0624603677419674
-3.99975132737537	-0.0316145660075759
-3.99999210626907	-0.0159676502420713
-3.99999210626907	0.0159676502420713
-3.99975132737537	0.0316145660075759
-3.99883587058621	0.0624603677419674
-3.99532518493584	0.122832864388967
-3.98208472496247	0.239022247667866
-3.93447406970694	0.453335349731456
-3.78192854962396	0.806678702369874
-3.40320119857269	1.24197462157304
-2.87102059459414	1.51735913976349
-2.87101772752937	1.51735913976349
-3.99999920000019	0.00159999961600009
-3.99999845544251	0.0022231917608423
-3.9999970179276	0.00308911360262262
-3.99999424252423	0.00429230585858073
-3.99998888407188	0.00596413006338562
-3.99997853856721	0.00828710613047694
-3.99995856470047	0.0115148276301494
-3.99992000185596	0.0159996160089598
-3.99984555109979	0.0222308978011908
-3.99970181828917	0.0308884003094963
-3.99942434757652	0.0429157200899758
-3.99888876182597	0.0596216167885661
-3.99785517826561	0.0828182716190787
-3.99586139333575	0.115006740863197
-3.99201851683663	0.159616893915899
-3.98462329233879	0.221293743927634
-3.97043491905932	0.306171873495072
-3.94337059572119	0.42193989227349
-3.89231131310984	0.577150416715952
-3.79795557256614	0.778502645740684
-3.63006903935868	1.02379263963746
-3.35051546391753	1.28865979381443
-2.93256581584256	1.51306402421787
-2.3978946681651	1.61155502093228
-1.83319651519898	1.52744990745063
-1.34013646185329	1.28435275649407
-0.965348677878623	0.964748700522908
-0.693286863815682	0.649717127810097
-0.487804878048781	0.390243902439024
-0.326151954130337	0.207817280103821
-0.203469494676308	0.0987627492627541
-0.118859629542243	0.0428186334129981
-0.0661057339634625	0.0174207213652679
-0.035628110209808	0.00681520040110325
-0.0188537155026148	0.00260713131802111
-0.0098767864729897	0.000985215608278274
-0.00514619094166366	0.000369885036579067
-0.00267373458202559	0.000138392589361469
-0.00138708697477487	5.16870122493551e-05
-0.000719038913584953	1.9286156708501e-05
-0.000372585778921721	7.19283487263108e-06
-0.000193023191007456	2.68191909276632e-06
-9.9987501812236e-05	9.99850021871813e-07
-5.17913936743951e-05	3.72730413752896e-07
-2.68260583806986e-05	1.38943958265475e-07
-1.38947136113775e-05	5.17936672856771e-08
-7.19679198725364e-06	1.93067688666958e-08
-3.72757635171514e-06	7.19681648979334e-09
-1.93069306940414e-06	2.68268802608958e-09
-9.99998750001813e-07	9.99998500002187e-10
-9.99998614690642e-07	9.52379613434498e-10
-9.99996459562222e-07	4.80042018190022e-10
-9.99994019585652e-07	2.41962578622868e-10
-9.99991462287338e-07	1.21959904693749e-10
-9.9998884774801e-07	6.14732133788486e-11
-9.99986198436702e-07	3.09852311184467e-11
-9.99983527113108e-07	1.5617933066557e-11
-9.99980841995478e-07	7.8721320623635e-12
-9.99978148463771e-07	3.96790424833619e-12
-9.99975449936842e-07	1.999999995996e-12
-9.99975449936842e-07	-1.999999995996e-12
-9.99978148463771e-07	-3.96790424833619e-12
-9.99980841995478e-07	-7.8721320623635e-12
-9.99983527113108e-07	-1.5617933066557e-11
-9.99986198436702e-07	-3.09852311184467e-11
-9.9998884774801e-07	-6.14732133788486e-11
-9.99991462287338e-07	-1.21959904693749e-10
-9.99994019585652e-07	-2.41962578622868e-10
-9.99996459562222e-07	-4.80042018190022e-10
-9.99998614690642e-07	-9.52379613434498e-10
-9.99998750001813e-07	-9.99998500002187e-10


==> Tikz/Data/contour1/contour1_13.dat <==
x	y
-9.99998843538979e-07	-9.52379613434498e-10
-1.4320204984048e-06	-1.63205487623888e-09
-2.05068463675771e-06	-2.79678647311493e-09
-2.93662429014021e-06	-4.79273813084092e-09
-4.20530697393865e-06	-8.21311410480927e-09
-6.02208310916116e-06	-1.4074457956644e-08
-8.62373479050767e-06	-2.41187624644496e-08
-1.23493322365419e-05	-4.13311678073958e-08
-1.76844170799212e-05	-7.08270820002937e-08
-2.53242659504998e-05	-1.21372309459398e-07
-3.62644691762613e-05	-2.07987802572222e-07
-5.19306083439752e-05	-3.56412749919947e-07
-7.43638894395321e-05	-6.10751390517088e-07
-0.000106486834150661	-1.04657361128083e-06
-0.000152483469720048	-1.79335646592482e-06
-0.000218343182980387	-3.07292056727656e-06
-0.000312638329901001	-5.26524610773474e-06
-0.000447635328282312	-9.0211343323034e-06
-0.000640880727111341	-1.54549650174325e-05
-0.000917462180274831	-2.64742675188423e-05
-0.00131322513010358	-4.53426578211494e-05
-0.00187933613717817	-7.76400314019125e-05
-0.00268873000418598	-0.000132897041875821
-0.00384516411966034	-0.000227369316997158
-0.00549582421913947	-0.000388726583668559
-0.00784865159977907	-0.000663931114782433
-0.0111957113533831	-0.00113236087031984
-0.0159438104665753	-0.00192739738035749
-0.0226528369572334	-0.00327129946962612
-0.0320802787618858	-0.00553006073355011
-0.0452261272817088	-0.00929635975794742
-0.0633648627848712	-0.0155076707575291
-0.0880405369212218	-0.025599056669438
-0.120991041626142	-0.0416700161861012
-0.163970396686368	-0.0666074193211305
-0.218474066657055	-0.104059739644401
-0.285457083734564	-0.158136540992793
-0.365239255201896	-0.232769685488887
-0.457813604530649	-0.330840337451724
-0.563602492284477	-0.45334574486129
-0.684384994661389	-0.59886303989112
-0.823888762560448	-0.763321977420994
-0.987588284281133	-0.939868472241219
-1.18150419625049	-1.11867570706865
-1.41009160308922	-1.28694184648128
-1.67365359912301	-1.42969592781685
-1.96619162554442	-1.53199570428584
-2.27495067496103	-1.5823712328278
-2.58252317765024	-1.57622732044858
-2.87101757470957	-1.51735913976349
-2.87102039382501	-1.51735913976349
-3.40320088399913	-1.24197462157304
-3.78192811502047	-0.806678702369874
-3.93447356475771	-0.453335349731456
-3.98208418739387	-0.239022247667866
-3.99532463279912	-0.122832864388967
-3.99883531175254	-0.0624603677419674
-3.99975076535388	-0.0316145660075759
-3.99999154269288	-0.0159676502420713
-3.99999154269288	0.0159676502420713
-3.99975076535388	0.0316145660075759
-3.99883531175254	0.0624603677419674
-3.99532463279912	0.122832864388967
-3.98208418739387	0.239022247667866
-3.93447356475771	0.453335349731456
-3.78192811502047	0.806678702369874
-3.40320088399913	1.24197462157304
-2.87102039382501	1.51735913976349
-2.87101757470957	1.51735913976349
-2.58252317765024	1.57622732044858
-2.27495067496103	1.5823712328278
-1.96619162554442	1.53199570428584
-1.67365359912301	1.42969592781685
-1.41009160308922	1.28694184648128
-1.18150419625049	1.11867570706865
-0.987588284281133	0.939868472241219
-0.823888762560448	0.763321977420994
-0.684384994661389	0.59886303989112
-0.563602492284477	0.45334574486129
-0.457813604530649	0.330840337451724
-0.365239255201896	0.232769685488887
-0.285457083734564	0.158136540992793
-0.218474066657055	0.104059739644401
-0.163970396686368	0.0666074193211305
-0.120991041626142	0.0416700161861012
-0.0880405369212218	0.025599056669438
-0.0633648627848712	0.0155076707575291
-0.0452261272817088	0.00929635975794742
-0.0320802787618858	0.00553006073355011
-0.0226528369572334	0.00327129946962612
-0.0159438104665753	0.00192739738035749
-0.0111957113533831	0.00113236087031984
-0.00784865159977907	0.000663931114782433
-0.00549582421913947	0.000388726583668559
-0.00384516411966034	0.000227369316997158
-0.00268873000418598	0.000132897041875821
-0.00187933613717817	7.76400314019125e-05
-0.00131322513010358	4.53426578211494e-05
-0.000917462180274831	2.64742675188423e-05
-0.000640880727111341	1.54549650174325e-05
-0.000447635328282312	9.0211343323034e-06
-0.000312638329901001	5.26524610773474e-06
-0.000218343182980387	3.07292056727656e-06
-0.000152483469720048	1.79335646592482e-06
-0.000106486834150661	1.04657361128083e-06
-7.43638894395321e-05	6.10751390517088e-07
-5.19306083439752e-05	3.56412749919947e-07
-3.62644691762613e-05	2.07987802572222e-07
-2.53242659504998e-05	1.21372309459398e-07
-1.76844170799212e-05	7.08270820002937e-08
-1.23493322365419e-05	4.13311678073958e-08
-8.62373479050767e-06	2.41187624644496e-08
-6.02208310916116e-06	1.4074457956644e-08
-4.20530697393865e-06	8.21311410480927e-09
-2.93662429014021e-06	4.79273813084092e-09
-2.05068463675771e-06	2.79678647311493e-09
-1.4320204984048e-06	1.63205487623888e-09
-9.99998843538979e-07	9.52379613434498e-10
-9.99996667491632e-07	4.80042018190022e-10
-9.99994219547573e-07	2.41962578622868e-10
-9.99991658591788e-07	1.21959904693749e-10
-9.99989042245101e-07	6.14732133788486e-11
-9.99986392029728e-07	3.09852311184467e-11
-9.99983720250915e-07	1.5617933066557e-11
-9.99981034903329e-07	7.8721320623635e-12
-9.99978341255044e-07	3.96790424833619e-12
-9.99975642668653e-07	1.999999995996e-12
-9.99975642668653e-07	-1.999999995996e-12
-9.99978341255044e-07	-3.96790424833619e-12
-9.99981034903329e-07	-7.8721320623635e-12
-9.99983720250915e-07	-1.5617933066557e-11
-9.99986392029728e-07	-3.09852311184467e-11
-9.99989042245101e-07	-6.14732133788486e-11
-9.99991658591788e-07	-1.21959904693749e-10
-9.99994219547573e-07	-2.41962578622868e-10
-9.99996667491632e-07	-4.80042018190022e-10
-9.99998843538979e-07	-9.52379613434498e-10


==> Tikz/Data/contour1/contour1_14.dat <==
x	y
-9.999995871486e-07	-4.80042018190022e-10
-1.39253325077472e-06	-7.88838115653217e-10
-1.93914953173816e-06	-1.29627301789025e-09
-2.70033090502312e-06	-2.13012465923163e-09
-3.76030108962477e-06	-3.50036619926917e-09
-5.23634411969012e-06	-5.75203917820178e-09
-7.29178130353772e-06	-9.45213769444059e-09
-1.0154041761269e-05	-1.55323810074452e-08
-1.4139825643767e-05	-2.55238239442966e-08
-1.96901435698369e-05	-4.19423771349613e-08
-2.74191079044582e-05	-6.89223026353892e-08
-3.81818717549549e-05	-1.1325717678205e-07
-5.31692275716459e-05	-1.86110378560747e-07
-7.40393219251016e-05	-3.05825667711487e-07
-0.000103101039865118	-5.02545229702543e-07
-0.0001435693099919	-8.25797242163329e-07
-0.000199920501585594	-1.356961715723e-06
-0.000278387087059391	-2.22974933839427e-06
-0.000387646010746477	-3.66384025948132e-06
-0.000539776363607765	-6.02013085353247e-06
-0.000751591229456466	-9.89144855056559e-06
-0.00104648893902039	-1.62514595689993e-05
-0.00145702444491778	-2.66989960107795e-05
-0.00202847735321477	-4.38587092418119e-05
-0.00282379597448643	-7.20375287412846e-05
-0.00393043464207046	-0.00011829901354143
-0.00546978338142902	-0.000194218800213613
-0.00761012280991212	-0.000318746514230693
-0.0105843258852001	-0.000522856961027515
-0.01471386097256	-0.000857076203196336
-0.0204409857422061	-0.0014035848607736
-0.0283712539348192	-0.00229551486758543
-0.039328365905134	-0.00374734151789943
-0.0544225607254547	-0.00610192585724402
-0.0751314603152969	-0.0099015329524692
-0.103387479532123	-0.0159911993488743
-0.14165739870515	-0.0256611293412257
-0.192986914371207	-0.040826422864387
-0.260968126161758	-0.0642212661256098
-0.349579361913794	-0.0995445743478199
-0.462861741823185	-0.151436310790291
-0.604456048405552	-0.225111455126834
-0.77712637869522	-0.325487719534943
-0.982483819293992	-0.455781140855371
-1.22107283074087	-0.615815208335196
-1.4927190989074	-0.80056426298817
-1.79669669537503	-0.999531726732324
-2.13119622055293	-1.197383276975
-2.49200123049467	-1.37594682049148
-2.87101757470957	-1.51735913976349
-3.40319646689005	-1.24197462157304
-3.78192201250179	-0.806678702369874
-3.93446647447376	-0.453335349731456
-3.9820766390827	-0.239022247667866
-3.99531687992839	-0.122832864388967
-3.99882746484595	-0.0624603677419674
-3.99974287368554	-0.0316145660075759
-3.99998362919394	-0.0159676502420713
-3.99998362919394	0.0159676502420713
-3.99974287368554	0.0316145660075759
-3.99882746484595	0.0624603677419674
-3.99531687992839	0.122832864388967
-3.9820766390827	0.239022247667866
-3.93446647447376	0.453335349731456
-3.78192201250179	0.806678702369874
-3.40319646689005	1.24197462157304
-2.87101757470957	1.51735913976349
-2.49200123049467	1.37594682049148
-2.13119622055293	1.197383276975
-1.79669669537503	0.999531726732324
-1.4927190989074	0.80056426298817
-1.22107283074087	0.615815208335196
-0.982483819293992	0.455781140855371
-0.77712637869522	0.325487719534943
-0.604456048405552	0.225111455126834
-0.462861741823185	0.151436310790291
-0.349579361913794	0.0995445743478199
-0.260968126161758	0.0642212661256098
-0.192986914371207	0.040826422864387
-0.14165739870515	0.0256611293412257
-0.103387479532123	0.0159911993488743
-0.0751314603152969	0.0099015329524692
-0.0544225607254547	0.00610192585724402
-0.039328365905134	0.00374734151789943
-0.0283712539348192	0.00229551486758543
-0.0204409857422061	0.0014035848607736
-0.01471386097256	0.000857076203196336
-0.0105843258852001	0.000522856961027515
-0.00761012280991212	0.000318746514230693
-0.00546978338142902	0.000194218800213613
-0.00393043464207046	0.00011829901354143
-0.00282379597448643	7.20375287412846e-05
-0.00202847735321477	4.38587092418119e-05
-0.00145702444491778	2.66989960107795e-05
-0.00104648893902039	1.62514595689993e-05
-0.000751591229456466	9.89144855056559e-06
-0.000539776363607765	6.02013085353247e-06
-0.000387646010746477	3.66384025948132e-06
-0.000278387087059391	2.22974933839427e-06
-0.000199920501585594	1.356961715723e-06
-0.0001435693099919	8.25797242163329e-07
-0.000103101039865118	5.02545229702543e-07
-7.40393219251016e-05	3.05825667711487e-07
-5.31692275716459e-05	1.86110378560747e-07
-3.81818717549549e-05	1.1325717678205e-07
-2.74191079044582e-05	6.89223026353892e-08
-1.96901435698369e-05	4.19423771349613e-08
-1.4139825643767e-05	2.55238239442966e-08
-1.0154041761269e-05	1.55323810074452e-08
-7.29178130353772e-06	9.45213769444059e-09
-5.23634411969012e-06	5.75203917820178e-09
-3.76030108962477e-06	3.50036619926917e-09
-2.70033090502312e-06	2.13012465923163e-09
-1.93914953173816e-06	1.29627301789025e-09
-1.39253325077472e-06	7.88838115653217e-10
-9.999995871486e-07	4.80042018190022e-10
-9.99997027328422e-07	2.41962578622868e-10
-9.99994415015985e-07	1.21959904693749e-10
-9.9999177329112e-07	6.14732133788486e-11
-9.99989110381247e-07	3.09852311184467e-11
-9.99986432210445e-07	1.5617933066557e-11
-9.99983743633919e-07	7.8721320623635e-12
-9.99981048348693e-07	3.96790424833619e-12
-9.99978348927358e-07	1.999999995996e-12
-9.99978348927358e-07	-1.999999995996e-12
-9.99981048348693e-07	-3.96790424833619e-12
-9.99983743633919e-07	-7.8721320623635e-12
-9.99986432210445e-07	-1.5617933066557e-11
-9.99989110381247e-07	-3.09852311184467e-11
-9.9999177329112e-07	-6.14732133788486e-11
-9.99994415015985e-07	-1.21959904693749e-10
-9.99997027328422e-07	-2.41962578622868e-10
-9.999995871486e-07	-4.80042018190022e-10

==> Tikz/Data/contour1/contour1_15.dat <==
x	y
-9.9999983510927e-07	-2.41962578622868e-10
-1.37749510697157e-06	-3.91186091311082e-10
-1.89749303802353e-06	-6.32438920891986e-10
-2.61378766036042e-06	-1.02247747618662e-09
-3.60047994482316e-06	-1.65306099624422e-09
-4.95964352173434e-06	-2.6725384616063e-09
-6.83188412617325e-06	-4.3207485089857e-09
-9.41088509073908e-06	-6.98544262965607e-09
-1.29634435154454e-05	-1.12935052214575e-08
-1.78570696588781e-05	-1.82584297882836e-08
-2.45980043258706e-05	-2.95187441594608e-08
-3.38835864167913e-05	-4.7723471593244e-08
-4.66743866565458e-05	-7.71553004846361e-08
-6.42935670542838e-05	-1.2473804603677e-07
-8.856373971436e-05	-2.01665367921237e-07
-0.000121995473302894	-3.26033803226721e-07
-0.000168046929638265	-5.27099313483514e-07
-0.000231481454598653	-8.5215819189319e-07
-0.000318860049232849	-1.37766991724205e-06
-0.00043921954018489	-2.22723602134158e-06
-0.000605006365028544	-3.60065869436158e-06
-0.000833362114987548	-5.82090216238094e-06
-0.00114789295622049	-9.40997542575136e-06
-0.00158110432954364	-1.52115228453329e-05
-0.00217774967586212	-2.4588817183515e-05
-0.00299943369492652	-3.97444101989167e-05
-0.00413093513370917	-6.42359198893812e-05
-0.00568888197430337	-0.000103807694325039
-0.0078336363319262	-0.000167730446841609
-0.0107855427414656	-0.000270956120987284
-0.0148470777659655	-0.000437577424117684
-0.0204329234092816	-0.000706367179781485
-0.0281105713090719	-0.00113961521656809
-0.0386547174273481	-0.00183715384735015
-0.0531193297722072	-0.002958460427026
-0.0729316376837484	-0.00475714325159022
-0.100011942661539	-0.00763399967631757
-0.136921249799524	-0.012217037666717
-0.187033873937687	-0.0194787406601901
-0.254722352007564	-0.0309007455418536
-0.345524822531279	-0.0486903742168623
-0.466239141797643	-0.0760356048610587
-0.624856275591458	-0.117345856780221
-0.830220510908443	-0.178357667286315
-1.09131261514415	-0.265893655556838
-1.41612896520217	-0.386994091557376
-1.81028581048079	-0.547191371023042
-2.27564893835931	-0.747988529529349
-2.809328824192	-0.984149825218048
-3.40319204978097	-1.24197462157304
-3.78191590998311	-0.806678702369874
-3.93445938418981	-0.453335349731456
-3.98206909077152	-0.239022247667866
-3.99530912705765	-0.122832864388967
-3.99881961793937	-0.0624603677419674
-3.99973498201721	-0.0316145660075759
-3.999975715695	-0.0159676502420713
-3.999975715695	0.0159676502420713
-3.99973498201721	0.0316145660075759
-3.99881961793937	0.0624603677419674
-3.99530912705765	0.122832864388967
-3.98206909077152	0.239022247667866
-3.93445938418981	0.453335349731456
-3.78191590998311	0.806678702369874
-3.40319204978097	1.24197462157304
-2.809328824192	0.984149825218048
-2.27564893835931	0.747988529529349
-1.81028581048079	0.547191371023042
-1.41612896520217	0.386994091557376
-1.09131261514415	0.265893655556838
-0.830220510908443	0.178357667286315
-0.624856275591458	0.117345856780221
-0.466239141797643	0.0760356048610587
-0.345524822531279	0.0486903742168623
-0.254722352007564	0.0309007455418536
-0.187033873937687	0.0194787406601901
-0.136921249799524	0.012217037666717
-0.100011942661539	0.00763399967631757
-0.0729316376837484	0.00475714325159022
-0.0531193297722072	0.002958460427026
-0.0386547174273481	0.00183715384735015
-0.0281105713090719	0.00113961521656809
-0.0204329234092816	0.000706367179781485
-0.0148470777659655	0.000437577424117684
-0.0107855427414656	0.000270956120987284
-0.0078336363319262	0.000167730446841609
-0.00568888197430337	0.000103807694325039
-0.00413093513370917	6.42359198893812e-05
-0.00299943369492652	3.97444101989167e-05
-0.00217774967586212	2.4588817183515e-05
-0.00158110432954364	1.52115228453329e-05
-0.00114789295622049	9.40997542575136e-06
-0.000833362114987548	5.82090216238094e-06
-0.000605006365028544	3.60065869436158e-06
-0.00043921954018489	2.22723602134158e-06
-0.000318860049232849	1.37766991724205e-06
-0.000231481454598653	8.5215819189319e-07
-0.000168046929638265	5.27099313483514e-07
-0.000121995473302894	3.26033803226721e-07
-8.856373971436e-05	2.01665367921237e-07
-6.42935670542838e-05	1.2473804603677e-07
-4.66743866565458e-05	7.71553004846361e-08
-3.38835864167913e-05	4.7723471593244e-08
-2.45980043258706e-05	2.95187441594608e-08
-1.78570696588781e-05	1.82584297882836e-08
-1.29634435154454e-05	1.12935052214575e-08
-9.41088509073908e-06	6.98544262965607e-09
-6.83188412617325e-06	4.3207485089857e-09
-4.95964352173434e-06	2.6725384616063e-09
-3.60047994482316e-06	1.65306099624422e-09
-2.61378766036042e-06	1.02247747618662e-09
-1.89749303802353e-06	6.32438920891986e-10
-1.37749510697157e-06	3.91186091311082e-10
-9.9999983510927e-07	2.41962578622868e-10
-9.99997171440182e-07	1.21959904693749e-10
-9.99994504337138e-07	6.14732133788486e-11
-9.99991828732765e-07	3.09852311184467e-11
-9.99989144169975e-07	1.5617933066557e-11
-9.99986452364508e-07	7.8721320623635e-12
-9.99983755442343e-07	3.96790424833619e-12
-9.99981055186063e-07	1.999999995996e-12
-9.99981055186063e-07	-1.999999995996e-12
-9.99983755442343e-07	-3.96790424833619e-12
-9.99986452364508e-07	-7.8721320623635e-12
-9.99989144169975e-07	-1.5617933066557e-11
-9.99991828732765e-07	-3.09852311184467e-11
-9.99994504337138e-07	-6.14732133788486e-11
-9.99997171440182e-07	-1.21959904693749e-10
-9.9999983510927e-07	-2.41962578622868e-10

==> Tikz/Data/contour1/contour1_16.dat <==
x	y
-9.99999927864379e-07	-1.21959904693749e-10
-1.37059325299757e-06	-1.95695123775101e-10
-1.87852598206042e-06	-3.14009599178821e-10
-2.57469516185155e-06	-5.03855303457058e-10
-3.52885992336378e-06	-8.08478973287888e-10
-4.83663162365387e-06	-1.29727367332686e-09
-6.62905446889933e-06	-2.08158645254923e-09
-9.08573661699776e-06	-3.34008303420576e-09
-1.24528475123087e-05	-5.35944752496567e-09
-1.7067784786552e-05	-8.59968834332109e-09
-2.33929823113175e-05	-1.379892664148e-08
-3.2062246842764e-05	-2.21415371232926e-08
-4.39442658778885e-05	-3.55279417821827e-08
-6.02296495196094e-05	-5.70075113144376e-08
-8.25502265082087e-05	-9.1473179849271e-08
-0.000113142544987857	-1.46775985880163e-07
-0.000155071955084064	-2.35513387230845e-07
-0.000212539715293635	-3.77898630407123e-07
-0.000291303873449739	-6.06364602025588e-07
-0.000399256053846244	-9.72950448323771e-07
-0.000547211867227948	-1.56115259924163e-06
-0.000749993996135083	-2.50493758520323e-06
-0.00102791620366729	-4.01924276623503e-06
-0.0014088164405514	-6.44890205009851e-06
-0.00193084178279236	-1.03471177239083e-05
-0.00264626239656003	-1.66013011944337e-05
-0.00362669320264772	-2.66348324863139e-05
-0.00497023989821108	-4.27304429437984e-05
-0.00681127306019885	-6.85483245215772e-05
-0.00933378659877967	-0.000109955754163883
-0.0127896357657158	-0.000176354507001852
-0.0175234010246371	-0.000282802488605337
-0.0240062173206868	-0.000453399845944913
-0.0328816748376347	-0.000726682358265987
-0.0450278618945112	-0.00116418834578753
-0.0616407843843867	-0.00186401471987973
-0.0843457024761959	-0.00298215509207211
-0.115344195049998	-0.00476584284556863
-0.157605578583366	-0.00760512487210859
-0.215110823300563	-0.0121114989841031
-0.293153758528565	-0.0192353992240433
-0.398695482901465	-0.0304366229214684
-0.540749437029245	-0.0479209449645224
-0.730741319215204	-0.0749468524970524
-0.982735286373128	-0.116179096027303
-1.31334669928328	-0.178007128831724
-1.74108861472524	-0.268644952221759
-2.28486899437332	-0.397693574634987
-2.96144367895521	-0.574743676338555
-3.78190980746443	-0.806678702369874
-3.93445229390586	-0.453335349731456
-3.98206154246035	-0.239022247667866
-3.99530137418693	-0.122832864388967
-3.99881177103279	-0.0624603677419674
-3.99972709034887	-0.0316145660075759
-3.99996780219607	-0.0159676502420713
-3.99996780219607	0.0159676502420713
-3.99972709034887	0.0316145660075759
-3.99881177103279	0.0624603677419674
-3.99530137418693	0.122832864388967
-3.98206154246035	0.239022247667866
-3.93445229390586	0.453335349731456
-3.78190980746443	0.806678702369874
-2.96144367895521	0.574743676338555
-2.28486899437332	0.397693574634987
-1.74108861472524	0.268644952221759
-1.31334669928328	0.178007128831724
-0.982735286373128	0.116179096027303
-0.730741319215204	0.0749468524970524
-0.540749437029245	0.0479209449645224
-0.398695482901465	0.0304366229214684
-0.293153758528565	0.0192353992240433
-0.215110823300563	0.0121114989841031
-0.157605578583366	0.00760512487210859
-0.115344195049998	0.00476584284556863
-0.0843457024761959	0.00298215509207211
-0.0616407843843867	0.00186401471987973
-0.0450278618945112	0.00116418834578753
-0.0328816748376347	0.000726682358265987
-0.0240062173206868	0.000453399845944913
-0.0175234010246371	0.000282802488605337
-0.0127896357657158	0.000176354507001852
-0.00933378659877967	0.000109955754163883
-0.00681127306019885	6.85483245215772e-05
-0.00497023989821108	4.27304429437984e-05
-0.00362669320264772	2.66348324863139e-05
-0.00264626239656003	1.66013011944337e-05
-0.00193084178279236	1.03471177239083e-05
-0.0014088164405514	6.44890205009851e-06
-0.00102791620366729	4.01924276623503e-06
-0.000749993996135083	2.50493758520323e-06
-0.000547211867227948	1.56115259924163e-06
-0.000399256053846244	9.72950448323771e-07
-0.000291303873449739	6.06364602025588e-07
-0.000212539715293635	3.77898630407123e-07
-0.000155071955084064	2.35513387230845e-07
-0.000113142544987857	1.46775985880163e-07
-8.25502265082087e-05	9.1473179849271e-08
-6.02296495196094e-05	5.70075113144376e-08
-4.39442658778885e-05	3.55279417821827e-08
-3.2062246842764e-05	2.21415371232926e-08
-2.33929823113175e-05	1.379892664148e-08
-1.7067784786552e-05	8.59968834332109e-09
-1.24528475123087e-05	5.35944752496567e-09
-9.08573661699776e-06	3.34008303420576e-09
-6.62905446889933e-06	2.08158645254923e-09
-4.83663162365387e-06	1.29727367332686e-09
-3.52885992336378e-06	8.08478973287888e-10
-2.57469516185155e-06	5.03855303457058e-10
-1.87852598206042e-06	3.14009599178821e-10
-1.37059325299757e-06	1.95695123775101e-10
-9.99999927864379e-07	1.21959904693749e-10
-9.99997235383157e-07	6.14732133788486e-11
-9.99994547084284e-07	3.09852311184467e-11
-9.99991856129505e-07	1.5617933066557e-11
-9.99989161095098e-07	7.8721320623635e-12
-9.99986462535992e-07	3.96790424833619e-12
-9.99983761444769e-07	1.999999995996e-12
-9.99983761444769e-07	-1.999999995996e-12
-9.99986462535992e-07	-3.96790424833619e-12
-9.99989161095098e-07	-7.8721320623635e-12
-9.99991856129505e-07	-1.5617933066557e-11
-9.99994547084284e-07	-3.09852311184467e-11
-9.99997235383157e-07	-6.14732133788486e-11
-9.99999927864379e-07	-1.21959904693749e-10


==> Tikz/Data/contour1/contour1_17.dat <==
x	y
-9.99999966429175e-07	-6.14732133788486e-11
-1.36718399934327e-06	-9.82712286383787e-11
-1.86919214235033e-06	-1.57096624119528e-10
-2.55552964713021e-06	-2.51135040880814e-10
-3.4938792937028e-06	-4.01465073515064e-10
-4.77677587950358e-06	-6.41783007136326e-10
-6.53073146610954e-06	-1.02595578825541e-09
-8.92871125549738e-06	-1.64009521099428e-09
-1.22071903800126e-05	-2.62185971544445e-09
-1.66894736191634e-05	-4.19131023434198e-09
-2.28175776426909e-05	-6.7002363036654e-09
-3.11958197143857e-05	-1.07110086379373e-08
-4.26504111166409e-05	-1.7122632468375e-08
-5.83109316641699e-05	-2.73722554452083e-08
-7.97217191147519e-05	-4.37572958803525e-08
-0.00010899415666752	-6.9950391658754e-08
-0.000149014873650604	-1.11822585522705e-07
-0.00020373038604675	-1.78759241994067e-07
-0.000278536237275443	-2.85763611801376e-07
-0.000380808996842304	-4.56819456133871e-07
-0.000520633547282097	-7.30266242213614e-07
-0.000711797319967435	-1.16739128011352e-06
-0.000973149412845922	-1.8661636825311e-06
-0.00133045840763023	-2.98318633497767e-06
-0.00181895169947079	-4.76878143802811e-06
-0.00248678601626499	-7.62306319477579e-06
-0.00339978999286255	-1.21855426494682e-05
-0.00464794391147972	-1.94782978866812e-05
-0.00635423079343827	-3.11346882738987e-05
-0.00868672270120782	-4.97646325019332e-05
-0.0118750773525012	-7.95377892601907e-05
-0.0162330405209232	-0.000127114185728136
-0.0221891148236139	-0.000203128331119649
-0.030328310262258	-0.000324553889992826
-0.0414488906000694	-0.000518466777629863
-0.0566393335755876	-0.000828023664696661
-0.0773823920040684	-0.00132193835117766
-0.105695215654583	-0.00210945514660964
-0.144316945459876	-0.00336390515470704
-0.196957850281534	-0.00535954290789086
-0.268626468855318	-0.00852867103214039
-0.366052299798508	-0.0135491981377946
-0.498219287219897	-0.0214766502763376
-0.677015935654954	-0.0339385677514714
-0.917985109606	-0.0534110624498325
-1.24111105744765	-0.0835921891321923
-1.67150111654605	-0.129865035345162
-2.23969500669183	-0.199789033399421
-2.98116977820387	-0.303450784360117
-3.93444520362191	-0.453335349731456
-3.98205399414917	-0.239022247667866
-3.9952936213162	-0.122832864388967
-3.99880392412621	-0.0624603677419674
-3.99971919868054	-0.0316145660075759
-3.99995988869713	-0.0159676502420713
-3.99995988869713	0.0159676502420713
-3.99971919868054	0.0316145660075759
-3.99880392412621	0.0624603677419674
-3.9952936213162	0.122832864388967
-3.98205399414917	0.239022247667866
-3.93444520362191	0.453335349731456
-2.98116977820387	0.303450784360117
-2.23969500669183	0.199789033399421
-1.67150111654605	0.129865035345162
-1.24111105744765	0.0835921891321923
-0.917985109606	0.0534110624498325
-0.677015935654954	0.0339385677514714
-0.498219287219897	0.0214766502763376
-0.366052299798508	0.0135491981377946
-0.268626468855318	0.00852867103214039
-0.196957850281534	0.00535954290789086
-0.144316945459876	0.00336390515470704
-0.105695215654583	0.00210945514660964
-0.0773823920040684	0.00132193835117766
-0.0566393335755876	0.000828023664696661
-0.0414488906000694	0.000518466777629863
-0.030328310262258	0.000324553889992826
-0.0221891148236139	0.000203128331119649
-0.0162330405209232	0.000127114185728136
-0.0118750773525012	7.95377892601907e-05
-0.00868672270120782	4.97646325019332e-05
-0.00635423079343827	3.11346882738987e-05
-0.00464794391147972	1.94782978866812e-05
-0.00339978999286255	1.21855426494682e-05
-0.00248678601626499	7.62306319477579e-06
-0.00181895169947079	4.76878143802811e-06
-0.00133045840763023	2.98318633497767e-06
-0.000973149412845922	1.8661636825311e-06
-0.000711797319967435	1.16739128011352e-06
-0.000520633547282097	7.30266242213614e-07
-0.000380808996842304	4.56819456133871e-07
-0.000278536237275443	2.85763611801376e-07
-0.00020373038604675	1.78759241994067e-07
-0.000149014873650604	1.11822585522705e-07
-0.00010899415666752	6.9950391658754e-08
-7.97217191147519e-05	4.37572958803525e-08
-5.83109316641699e-05	2.73722554452083e-08
-4.26504111166409e-05	1.7122632468375e-08
-3.11958197143857e-05	1.07110086379373e-08
-2.28175776426909e-05	6.7002363036654e-09
-1.66894736191634e-05	4.19131023434198e-09
-1.22071903800126e-05	2.62185971544445e-09
-8.92871125549738e-06	1.64009521099428e-09
-6.53073146610954e-06	1.02595578825541e-09
-4.77677587950358e-06	6.41783007136326e-10
-3.4938792937028e-06	4.01465073515064e-10
-2.55552964713021e-06	2.51135040880814e-10
-1.86919214235033e-06	1.57096624119528e-10
-1.36718399934327e-06	9.82712286383787e-11
-9.99999966429175e-07	6.14732133788486e-11
-9.99997265435802e-07	3.09852311184467e-11
-9.99994568089034e-07	1.5617933066557e-11
-9.99991869825688e-07	7.8721320623635e-12
-9.99989169629642e-07	3.96790424833619e-12
-9.99986467703474e-07	1.999999995996e-12
-9.99986467703474e-07	-1.999999995996e-12
-9.99989169629642e-07	-3.96790424833619e-12
-9.99991869825688e-07	-7.8721320623635e-12
-9.99994568089034e-07	-1.5617933066557e-11
-9.99997265435802e-07	-3.09852311184467e-11
-9.99999966429175e-07	-6.14732133788486e-11


==> Tikz/Data/contour1/contour1_18.dat <==
x	y
-9.99999983787321e-07	-3.09852311184467e-11
-1.36547998324274e-06	-4.94404888819999e-11
-1.86453561082784e-06	-7.88879683121775e-11
-2.54598608286356e-06	-1.25874797143696e-10
-3.47649305828129e-06	-2.00847667531495e-10
-4.74708169026855e-06	-3.20475472743955e-10
-6.48204498805033e-06	-5.11355339058996e-10
-8.85110253764817e-06	-8.15926021820499e-10
-1.20860029784811e-05	-1.30190340081641e-09
-1.65031943280089e-05	-2.07733588177691e-09
-2.25347798097029e-05	-3.31462698676766e-09
-3.07707873293827e-05	-5.2888660883953e-09
-4.20168874361459e-05	-8.43898935334504e-09
-5.73732057383035e-05	-1.34653687397657e-08
-7.83419391113568e-05	-2.14855257764003e-08
-0.000106974302414854	-3.42825893217994e-08
-0.000146071179312952	-5.47017352914192e-08
-0.000199457103259714	-8.72827449071485e-08
-0.000272354366160128	-1.39269309114703e-07
-0.000371893843407287	-2.22219457260175e-07
-0.000507812491279173	-3.54575110426234e-07
-0.000693405720979332	-5.657619452945e-07
-0.000946827762986153	-9.02730863422998e-07
-0.00129286713314447	-1.44039492866624e-06
-0.00176537070632492	-2.29828111390006e-06
-0.00241055320024832	-3.66709662200622e-06
-0.0032915152021791	-5.85111098049393e-06
-0.00449441056614303	-9.33576515804227e-06
-0.00613686436974771	-1.48955139910287e-05
-0.00837946094025223	-2.3765823440729e-05
-0.0114414183613727	-3.79174427074521e-05
-0.0156219690311823	-6.04936682971817e-05
-0.0213295121491255	-9.65072465397494e-05
-0.0291213421712281	-0.000153950614707726
-0.0397577506924919	-0.000245563616919413
-0.0542756287307016	-0.00039164582973603
-0.0740884617646168	-0.000624525977817913
-0.101121927804894	-0.000995654364410895
-0.137997302732036	-0.00158683497424449
-0.188278650425688	-0.00252796415575639
-0.256804350938845	-0.00402493827098344
-0.350128719304865	-0.00640332918663108
-0.477104677715692	-0.0101762397368793
-0.649642198903789	-0.0161486604823752
-0.883676504791697	-0.0255756899428408
-1.20036904939304	-0.0403976048038929
-1.62753312088808	-0.0635789972721482
-2.20120842461025	-0.0995770503573469
-2.96718256759738	-0.154945013446056
-3.98204644583799	-0.239022247667866
-3.99528586844547	-0.122832864388967
-3.99879607721963	-0.0624603677419674
-3.99971130701221	-0.0316145660075759
-3.99995197519819	-0.0159676502420713
-3.99995197519819	0.0159676502420713
-3.99971130701221	0.0316145660075759
-3.99879607721963	0.0624603677419674
-3.99528586844547	0.122832864388967
-3.98204644583799	0.239022247667866
-2.96718256759738	0.154945013446056
-2.20120842461025	0.0995770503573469
-1.62753312088808	0.0635789972721482
-1.20036904939304	0.0403976048038929
-0.883676504791697	0.0255756899428408
-0.649642198903789	0.0161486604823752
-0.477104677715692	0.0101762397368793
-0.350128719304865	0.00640332918663108
-0.256804350938845	0.00402493827098344
-0.188278650425688	0.00252796415575639
-0.137997302732036	0.00158683497424449
-0.101121927804894	0.000995654364410895
-0.0740884617646168	0.000624525977817913
-0.0542756287307016	0.00039164582973603
-0.0397577506924919	0.000245563616919413
-0.0291213421712281	0.000153950614707726
-0.0213295121491255	9.65072465397494e-05
-0.0156219690311823	6.04936682971817e-05
-0.0114414183613727	3.79174427074521e-05
-0.00837946094025223	2.3765823440729e-05
-0.00613686436974771	1.48955139910287e-05
-0.00449441056614303	9.33576515804227e-06
-0.0032915152021791	5.85111098049393e-06
-0.00241055320024832	3.66709662200622e-06
-0.00176537070632492	2.29828111390006e-06
-0.00129286713314447	1.44039492866624e-06
-0.000946827762986153	9.02730863422998e-07
-0.000693405720979332	5.657619452945e-07
-0.000507812491279173	3.54575110426234e-07
-0.000371893843407287	2.22219457260175e-07
-0.000272354366160128	1.39269309114703e-07
-0.000199457103259714	8.72827449071485e-08
-0.000146071179312952	5.47017352914192e-08
-0.000106974302414854	3.42825893217994e-08
-7.83419391113568e-05	2.14855257764003e-08
-5.73732057383035e-05	1.34653687397657e-08
-4.20168874361459e-05	8.43898935334504e-09
-3.07707873293827e-05	5.2888660883953e-09
-2.25347798097029e-05	3.31462698676766e-09
-1.65031943280089e-05	2.07733588177691e-09
-1.20860029784811e-05	1.30190340081641e-09
-8.85110253764817e-06	8.15926021820499e-10
-6.48204498805033e-06	5.11355339058996e-10
-4.74708169026855e-06	3.20475472743955e-10
-3.47649305828129e-06	2.00847667531495e-10
-2.54598608286356e-06	1.25874797143696e-10
-1.86453561082784e-06	7.88879683121775e-11
-1.36547998324274e-06	4.94404888819999e-11
-9.99999983787321e-07	3.09852311184467e-11
-9.99997280048564e-07	1.5617933066557e-11
-9.99994578556277e-07	7.8721320623635e-12
-9.99991876723291e-07	3.96790424833619e-12
-9.99989173962179e-07	1.999999995996e-12
-9.99989173962179e-07	-1.999999995996e-12
-9.99991876723291e-07	-3.96790424833619e-12
-9.99994578556277e-07	-7.8721320623635e-12
-9.99997280048564e-07	-1.5617933066557e-11
-9.99999983787321e-07	-3.09852311184467e-11


==> Tikz/Data/contour1/contour1_19.dat <==
x	y
-9.99999992008094e-07	-1.5617933066557e-11
-1.36462330608579e-06	-2.48967545759675e-11
-1.86219678041637e-06	-3.96882471244638e-11
-2.54119714099843e-06	-6.32675616618284e-11
-3.46777685610503e-06	-1.00855659623415e-10
-4.73220912193498e-06	-1.60775344533622e-10
-6.45768283844104e-06	-2.56294107032207e-10
-8.81230443492414e-06	-4.08561827931414e-10
-1.20254758345631e-05	-6.51293808195027e-10
-1.64102441945268e-05	-1.03823604598249e-09
-2.23938008597635e-05	-1.65506572684723e-09
-3.05591009041782e-05	-2.63836193774743e-09
-4.17016580481194e-05	-4.20584710047263e-09
-5.6907048180158e-05	-6.70459516879638e-09
-7.76566721963697e-05	-1.06878807956815e-08
-0.000105972081927079	-1.70376852626663e-08
-0.000144611929712166	-2.71599840498162e-08
-0.000197340728615224	-4.32960556924256e-08
-0.000269295605584664	-6.9018739768496e-08
-0.000367486775234702	-1.10023520523669e-07
-0.000501480486612654	-1.75389586761216e-07
-0.000684330967007733	-2.7959006712443e-07
-0.000933852134585254	-4.45696492282598e-07
-0.00127435293332392	-7.10486895367577e-07
-0.00173900527414983	-1.13258832138216e-06
-0.00237307512679037	-1.80545608003213e-06
-0.00323833126666775	-2.87806234048633e-06
-0.00441906066662895	-4.58787216965259e-06
-0.00603027558898158	-7.31340253422297e-06
-0.00822891009907206	-1.16579887315782e-05
-0.0112290933623795	-1.85832771748905e-05
-0.0153229812805446	-2.96219401612422e-05
-0.0209091639802338	-4.72165762556066e-05
-0.0285313943905229	-7.52595404649784e-05
-0.0389313694043821	-0.000119952591517908
-0.053120628340834	-0.000191175303886298
-0.0724784292643192	-0.000304662205809532
-0.0988848707362651	-0.000485464118471913
-0.134901730369362	-0.000773445808822674
-0.184017713838607	-0.00123200623970813
-0.250980293404366	-0.00196188508924414
-0.342243291628603	-0.00312296731611894
-0.466567953604623	-0.00496860024710208
-0.635825269995071	-0.0078993471200676
-0.86605791270758	-0.0125466335259318
-1.17886911878371	-0.0199017264628256
-1.60320844910851	-0.031512086412217
-2.17761129458528	-0.0497749222708764
-2.95290363014481	-0.0783647824639342
-3.99527811557474	-0.122832864388967
-3.99878823031304	-0.0624603677419674
-3.99970341534387	-0.0316145660075759
-3.99994406169926	-0.0159676502420713
-3.99994406169926	0.0159676502420713
-3.99970341534387	0.0316145660075759
-3.99878823031304	0.0624603677419674
-3.99527811557474	0.122832864388967
-2.95290363014481	0.0783647824639342
-2.17761129458528	0.0497749222708764
-1.60320844910851	0.031512086412217
-1.17886911878371	0.0199017264628256
-0.86605791270758	0.0125466335259318
-0.635825269995071	0.0078993471200676
-0.466567953604623	0.00496860024710208
-0.342243291628603	0.00312296731611894
-0.250980293404366	0.00196188508924414
-0.184017713838607	0.00123200623970813
-0.134901730369362	0.000773445808822674
-0.0988848707362651	0.000485464118471913
-0.0724784292643192	0.000304662205809532
-0.053120628340834	0.000191175303886298
-0.0389313694043821	0.000119952591517908
-0.0285313943905229	7.52595404649784e-05
-0.0209091639802338	4.72165762556066e-05
-0.0153229812805446	2.96219401612422e-05
-0.0112290933623795	1.85832771748905e-05
-0.00822891009907206	1.16579887315782e-05
-0.00603027558898158	7.31340253422297e-06
-0.00441906066662895	4.58787216965259e-06
-0.00323833126666775	2.87806234048633e-06
-0.00237307512679037	1.80545608003213e-06
-0.00173900527414983	1.13258832138216e-06
-0.00127435293332392	7.10486895367577e-07
-0.000933852134585254	4.45696492282598e-07
-0.000684330967007733	2.7959006712443e-07
-0.000501480486612654	1.75389586761216e-07
-0.000367486775234702	1.10023520523669e-07
-0.000269295605584664	6.9018739768496e-08
-0.000197340728615224	4.32960556924256e-08
-0.000144611929712166	2.71599840498162e-08
-0.000105972081927079	1.70376852626663e-08
-7.76566721963697e-05	1.06878807956815e-08
-5.6907048180158e-05	6.70459516879638e-09
-4.17016580481194e-05	4.20584710047263e-09
-3.05591009041782e-05	2.63836193774743e-09
-2.23938008597635e-05	1.65506572684723e-09
-1.64102441945268e-05	1.03823604598249e-09
-1.20254758345631e-05	6.51293808195027e-10
-8.81230443492414e-06	4.08561827931414e-10
-6.45768283844104e-06	2.56294107032207e-10
-4.73220912193498e-06	1.60775344533622e-10
-3.46777685610503e-06	1.00855659623415e-10
-2.54119714099843e-06	6.32675616618284e-11
-1.86219678041637e-06	3.96882471244638e-11
-1.36462330608579e-06	2.48967545759675e-11
-9.99999992008094e-07	1.5617933066557e-11
-9.99997287286867e-07	7.8721320623635e-12
-9.99994583816941e-07	3.96790424833619e-12
-9.99991880220885e-07	1.999999995996e-12
-9.99991880220885e-07	-1.999999995996e-12
-9.99994583816941e-07	-3.96790424833619e-12
-9.99997287286867e-07	-7.8721320623635e-12
-9.99999992008094e-07	-1.5617933066557e-11


==> Tikz/Data/contour1/contour1_2.dat <==
x	y
-9.99963334332072e-07	-6.66647407923443e-09
-1.75739737267798e-06	-1.55322234569318e-08
-3.08849379090119e-06	-3.61879404067304e-08
-5.42759501346482e-06	-8.43104586989048e-08
-9.53761787073246e-06	-1.96415974761641e-07
-1.67580242564916e-05	-4.57544246033543e-07
-2.9438697152285e-05	-1.06566514788667e-06
-5.16965198664001e-05	-2.48134925278424e-06
-9.07267336720531e-05	-5.77488642093551e-06
-0.000159051443539802	-1.34285127698371e-05
-0.00027830002455989	-3.11790295593154e-05
-0.000485336103936159	-7.220421766289e-05
-0.000841492774054404	-0.000166452582752109
-0.00144439954299749	-0.000380732257202848
-0.00243680658573503	-0.000859356017742249
-0.0039927550851556	-0.0018973242356661
-0.00623411445168398	-0.00404389787611023
-0.00900828449980364	-0.00817321350761884
-0.0115229833779757	-0.0153448968705735
-0.012075043840267	-0.026262331024221
-0.00831357125271241	-0.0404686538697034
0.00181425701594916	-0.0558549758979969
0.0188324213175545	-0.0689845477368732
0.0408897029791658	-0.0763788193368953
0.0641679546125112	-0.076340077741577
0.084769130943622	-0.0698828344518146
0.100559530925061	-0.0597660875617822
0.111429725537974	-0.0487288747231179
0.118381464135954	-0.0385118405706699
0.122622192526206	-0.0298565096098883
0.12513542602946	-0.0228814330057408
0.126599504219085	-0.0174180046273826
0.12744389076006	-0.0132074459245836
0.127928067711772	-0.00999230466151125
0.128204777334205	-0.00755014793042912
0.128362618250725	-0.00570068853588803
0.128452556478242	-0.00430247085817651
0.12850377191358	-0.00324642474132363
0.128532926352143	-0.00244925484379452
0.12854951922367	-0.00184769023510131
0.12855896176585	-0.00139381558564339
0.128564334905834	-0.00105140645137429
0.128567392299435	-0.000793103369415815
0.128569131963653	-0.000598253771634401
0.128570121824899	-0.000451272740139733
0.12857068504774	-0.000340401620886775
0.128571005515627	-0.000256769533858875
0.128571187858092	-0.000193684558671424
0.128571291608683	-0.000146098680934053
0.128571350641435	-0.000110204029004605
0.26666626370514	-0.000355555113086945
0.499998250012477	-0.00099999700000875
0.899992710093316	-0.00269998056013778
1.63330043157471	-0.00762208112901121
3.19980545274246	-0.0255985255246676
8.09744201992218	-0.145755136559404
-0.249999937472879	-499.999875000031
-12.099939972993	-0.0266198647178471
-7.1999891137697	-0.00863998631426164
-5.63332878480094	-0.00488221800507079
-4.89999735894265	-0.00342999798316118
-4.49999817753045	-0.00269999878500054
-4.26666527101671	-0.00227555471410599
-4.12857028413499	-0.00200530548377964
-4.04999901586809	-0.00182249948332139
-4.01111023517033	-0.00169357980913365
-3.99999920001552	-0.00159999961600009
-2.87102366965934	-1.51735913976349
-2.87102840115	-1.51735913976349
-3.40321343021396	-1.24197462157304
-3.78194544841864	-0.806678702369874
-3.93449370377265	-0.453335349731456
-3.98210562737464	-0.239022247667866
-3.99534665380427	-0.122832864388967
-3.99885759985411	-0.0624603677419674
-3.9997731805953	-0.0316145660075759
-4.00001401994124	-0.0159676502420713
-4.00001401994124	0.0159676502420713
-3.9997731805953	0.0316145660075759
-3.99885759985411	0.0624603677419674
-3.99534665380427	0.122832864388967
-3.98210562737464	0.239022247667866
-3.93449370377265	0.453335349731456
-3.78194544841864	0.806678702369874
-3.40321343021396	1.24197462157304
-2.87102840115	1.51735913976349
-2.87102366965934	1.51735913976349
-3.99999920001552	0.00159999961600009
-4.01111023517033	0.00169357980913365
-4.04999901586809	0.00182249948332139
-4.12857028413499	0.00200530548377964
-4.26666527101671	0.00227555471410599
-4.49999817753045	0.00269999878500054
-4.89999735894265	0.00342999798316118
-5.63332878480094	0.00488221800507079
-7.1999891137697	0.00863998631426164
-12.099939972993	0.0266198647178471
-0.249999937472879	499.999875000031
8.09744201992218	0.145755136559404
3.19980545274246	0.0255985255246676
1.63330043157471	0.00762208112901121
0.899992710093316	0.00269998056013778
0.499998250012477	0.00099999700000875
0.26666626370514	0.000355555113086945
0.128571350641435	0.000110204029004605
0.128571291608683	0.000146098680934053
0.128571187858092	0.000193684558671424
0.128571005515627	0.000256769533858875
0.12857068504774	0.000340401620886775
0.128570121824899	0.000451272740139733
0.128569131963653	0.000598253771634401
0.128567392299435	0.000793103369415815
0.128564334905834	0.00105140645137429
0.12855896176585	0.00139381558564339
0.12854951922367	0.00184769023510131
0.128532926352143	0.00244925484379452
0.12850377191358	0.00324642474132363
0.128452556478242	0.00430247085817651
0.128362618250725	0.00570068853588803
0.128204777334205	0.00755014793042912
0.127928067711772	0.00999230466151125
0.12744389076006	0.0132074459245836
0.126599504219085	0.0174180046273826
0.12513542602946	0.0228814330057408
0.122622192526206	0.0298565096098883
0.118381464135954	0.0385118405706699
0.111429725537974	0.0487288747231179
0.100559530925061	0.0597660875617822
0.084769130943622	0.0698828344518146
0.0641679546125112	0.076340077741577
0.0408897029791658	0.0763788193368953
0.0188324213175545	0.0689845477368732
0.00181425701594916	0.0558549758979969
-0.00831357125271241	0.0404686538697034
-0.012075043840267	0.026262331024221
-0.0115229833779757	0.0153448968705735
-0.00900828449980364	0.00817321350761884
-0.00623411445168398	0.00404389787611023
-0.0039927550851556	0.0018973242356661
-0.00243680658573503	0.000859356017742249
-0.00144439954299749	0.000380732257202848
-0.000841492774054404	0.000166452582752109
-0.000485336103936159	7.220421766289e-05
-0.00027830002455989	3.11790295593154e-05
-0.000159051443539802	1.34285127698371e-05
-9.07267336720531e-05	5.77488642093551e-06
-5.16965198664001e-05	2.48134925278424e-06
-2.9438697152285e-05	1.06566514788667e-06
-1.67580242564916e-05	4.57544246033543e-07
-9.53761787073246e-06	1.96415974761641e-07
-5.42759501346482e-06	8.43104586989048e-08
-3.08849379090119e-06	3.61879404067304e-08
-1.75739737267798e-06	1.55322234569318e-08
-9.99963334332072e-07	6.66647407923443e-09
-9.99976384471545e-07	4.99991250146091e-09
-9.99981799079974e-07	3.99995200055999e-09
-9.99984299520246e-07	3.33330370396296e-09
-9.99985480665821e-07	2.85712303220646e-09
-9.99985995951483e-07	2.49998593757886e-09
-9.99986149932773e-07	2.22221179703104e-09
-9.99986098217639e-07	1.999992000032e-09
-9.99983482900713e-07	1.81817550715938e-09
-9.99983075443229e-07	1.6666615740896e-09
-9.9998263892931e-07	1.53845735094444e-09
-9.99982189578618e-07	1.42856793003766e-09
-9.9998173733299e-07	1.33333037037689e-09
-9.99981288325234e-07	1.24999746094259e-09
-9.99980846319396e-07	1.17646838998979e-09
-9.99980413577758e-07	1.1111091906754e-09
-9.99979991396753e-07	1.05262988774139e-09
-9.99979580445694e-07	9.99998500002187e-10
-9.99989716324339e-07	9.52379613434498e-10
-9.99988374591699e-07	4.80042018190022e-10
-9.99986244416978e-07	2.41962578622868e-10
-9.99983829332979e-07	1.21959904693749e-10
-9.99981285069655e-07	6.14732133788486e-11
-9.99978670911333e-07	3.09852311184467e-11
-9.9997601728812e-07	1.5617933066557e-11
-9.99973341111912e-07	7.8721320623635e-12
-9.99970652113139e-07	3.96790424833619e-12
-9.99967955898296e-07	1.999999995996e-12
-9.99967955898296e-07	-1.999999995996e-12
-9.99970652113139e-07	-3.96790424833619e-12
-9.99973341111912e-07	-7.8721320623635e-12
-9.9997601728812e-07	-1.5617933066557e-11
-9.99978670911333e-07	-3.09852311184467e-11
-9.99981285069655e-07	-6.14732133788486e-11
-9.99983829332979e-07	-1.21959904693749e-10
-9.99986244416978e-07	-2.41962578622868e-10
-9.99988374591699e-07	-4.80042018190022e-10
-9.99989716324339e-07	-9.52379613434498e-10
-9.99979580445694e-07	-9.99998500002187e-10
-9.99979991396753e-07	-1.05262988774139e-09
-9.99980413577758e-07	-1.1111091906754e-09
-9.99980846319396e-07	-1.17646838998979e-09
-9.99981288325234e-07	-1.24999746094259e-09
-9.9998173733299e-07	-1.33333037037689e-09
-9.99982189578618e-07	-1.42856793003766e-09
-9.9998263892931e-07	-1.53845735094444e-09
-9.99983075443229e-07	-1.6666615740896e-09
-9.99983482900713e-07	-1.81817550715938e-09
-9.99986098217639e-07	-1.999992000032e-09
-9.99986149932773e-07	-2.22221179703104e-09
-9.99985995951483e-07	-2.49998593757886e-09
-9.99985480665821e-07	-2.85712303220646e-09
-9.99984299520246e-07	-3.33330370396296e-09
-9.99981799079974e-07	-3.99995200055999e-09
-9.99976384471545e-07	-4.99991250146091e-09
-9.99963334332072e-07	-6.66647407923443e-09


==> Tikz/Data/contour1/contour1_20.dat <==
x	y
-9.99999996017456e-07	-7.8721320623635e-12
-1.36419188739598e-06	-1.25431197135539e-11
-1.86101951206557e-06	-1.99856723359377e-11
-2.5387877275858e-06	-3.18443184207729e-11
-3.4633936278563e-06	-5.07393795244962e-11
-4.72473349191581e-06	-8.08459642207352e-11
-6.44544309062811e-06	-1.2881651230867e-10
-8.79282114047835e-06	-2.0525073726477e-10
-1.19950951793575e-05	-3.2703776952255e-10
-1.63636113364339e-05	-5.2108802693619e-10
-2.23231054251291e-05	-8.30279416345397e-10
-3.04529985018992e-05	-1.32293175384486e-09
-4.15437318939191e-05	-2.1079028938009e-09
-5.66736189148489e-05	-3.35864223905995e-09
-7.73136852178656e-05	-5.35151653898969e-09
-0.000105470690904796	-8.52687649570757e-09
-0.000143882239661583	-1.35863575027535e-08
-0.000196282944191145	-2.16479140841003e-08
-0.000267767525323583	-3.44928442680393e-08
-0.000365286145871933	-5.495938575348e-08
-0.000498320135466643	-8.75698510425913e-08
-0.000679803798482194	-1.39529868651011e-07
-0.000927381917555549	-2.22320511505581e-07
-0.0012651251936207	-3.54235083091182e-07
-0.00172587036816811	-5.64421030071893e-07
-0.00235441247413256	-8.99319948602198e-07
-0.00321185944618634	-1.43292837032961e-06
-0.00438157221214365	-2.28314589298e-06
-0.00597726731234995	-3.63782148973602e-06
-0.0081540689290516	-5.79625001293048e-06
-0.011123583187089	-9.23528100955885e-06
-0.0151744572044071	-1.47146320761158e-05
-0.020700415928014	-2.34446436953557e-05
-0.0282384917955224	-3.7353470559738e-05
-0.0385211439096871	-5.9512591009951e-05
-0.0525472964224227	-9.48143136564678e-05
-0.0716791328801004	-0.000151050240471787
-0.0977739272240518	-0.00024062736963817
-0.133363486726048	-0.000383297522271494
-0.181898203441253	-0.000610495575276017
-0.248078606693224	-0.000972228561013651
-0.338305101376247	-0.00154800204698178
-0.461286743581524	-0.00246412056108886
-0.628862920845801	-0.00392101713279131
-0.857107994246618	-0.00623628894937603
-1.16780818741985	-0.00991216979717637
-1.59042105944677	-0.0157406787852338
-2.1646473302788	-0.0249661179147576
-2.94375491852773	-0.03953327891667
-3.99878038340646	-0.0624603677419674
-3.99969552367554	-0.0316145660075759
-3.99993614820032	-0.0159676502420713
-3.99993614820032	0.0159676502420713
-3.99969552367554	0.0316145660075759
-3.99878038340646	0.0624603677419674
-2.94375491852773	0.03953327891667
-2.1646473302788	0.0249661179147576
-1.59042105944677	0.0157406787852338
-1.16780818741985	0.00991216979717637
-0.857107994246618	0.00623628894937603
-0.628862920845801	0.00392101713279131
-0.461286743581524	0.00246412056108886
-0.338305101376247	0.00154800204698178
-0.248078606693224	0.000972228561013651
-0.181898203441253	0.000610495575276017
-0.133363486726048	0.000383297522271494
-0.0977739272240518	0.00024062736963817
-0.0716791328801004	0.000151050240471787
-0.0525472964224227	9.48143136564678e-05
-0.0385211439096871	5.9512591009951e-05
-0.0282384917955224	3.7353470559738e-05
-0.020700415928014	2.34446436953557e-05
-0.0151744572044071	1.47146320761158e-05
-0.011123583187089	9.23528100955885e-06
-0.0081540689290516	5.79625001293048e-06
-0.00597726731234995	3.63782148973602e-06
-0.00438157221214365	2.28314589298e-06
-0.00321185944618634	1.43292837032961e-06
-0.00235441247413256	8.99319948602198e-07
-0.00172587036816811	5.64421030071893e-07
-0.0012651251936207	3.54235083091182e-07
-0.000927381917555549	2.22320511505581e-07
-0.000679803798482194	1.39529868651011e-07
-0.000498320135466643	8.75698510425913e-08
-0.000365286145871933	5.495938575348e-08
-0.000267767525323583	3.44928442680393e-08
-0.000196282944191145	2.16479140841003e-08
-0.000143882239661583	1.35863575027535e-08
-0.000105470690904796	8.52687649570757e-09
-7.73136852178656e-05	5.35151653898969e-09
-5.66736189148489e-05	3.35864223905995e-09
-4.15437318939191e-05	2.1079028938009e-09
-3.04529985018992e-05	1.32293175384486e-09
-2.23231054251291e-05	8.30279416345397e-10
-1.63636113364339e-05	5.2108802693619e-10
-1.19950951793575e-05	3.2703776952255e-10
-8.79282114047835e-06	2.0525073726477e-10
-6.44544309062811e-06	1.2881651230867e-10
-4.72473349191581e-06	8.08459642207352e-11
-3.4633936278563e-06	5.07393795244962e-11
-2.5387877275858e-06	3.18443184207729e-11
-1.86101951206557e-06	1.99856723359377e-11
-1.36419188739598e-06	1.25431197135539e-11
-9.99999996017456e-07	7.8721320623635e-12
-9.9999729091059e-07	3.96790424833619e-12
-9.9999458647959e-07	1.999999995996e-12
-9.9999458647959e-07	-1.999999995996e-12
-9.9999729091059e-07	-3.96790424833619e-12
-9.99999996017456e-07	-7.8721320623635e-12


==> Tikz/Data/contour1/contour1_21.dat <==
x	y
-9.9999999800424e-07	-3.96790424833619e-12
-1.36397450803113e-06	-6.32077840538664e-12
-1.86042646177984e-06	-1.00688517485551e-11
-2.5375742714126e-06	-1.60394446631999e-11
-3.46118662148434e-06	-2.55504591065889e-11
-4.7209703202247e-06	-4.07012819578941e-11
-6.43928316540434e-06	-6.4836187212339e-11
-8.78301807043148e-06	-1.03282524764934e-10
-1.19798127078247e-05	-1.64526637735572e-10
-1.63401590467454e-05	-2.62087070982803e-10
-2.22875601930612e-05	-4.17498547884551e-10
-3.03996635401329e-05	-6.65065374388542e-10
-4.14643653187008e-05	-1.05943349805528e-09
-5.6556335736879e-05	-1.68765261589847e-09
-7.71413972535557e-05	-2.68839081922087e-09
-0.000105218893758133	-4.28254305032457e-09
-0.000143515878270852	-6.82198960864983e-09
-0.000195751979584714	-1.08672672041981e-08
-0.000267000672810734	-1.73112968994742e-08
-0.000364182041698946	-2.75764793312598e-08
-0.000496734891104062	-4.39286617161093e-08
-0.000677533486084735	-6.99772776226329e-08
-0.000924137951044988	-1.11472052892608e-07
-0.00126049976438825	-1.77572128610058e-07
-0.00171928797644577	-2.82867720589949e-07
-0.00234506204947016	-4.5060052417257e-07
-0.00319859941522793	-7.17793631944616e-07
-0.00436279793877154	-1.14342312990154e-06
-0.00595072632956056	-1.82143473169111e-06
-0.00811660395471423	-2.90147782710414e-06
-0.0110707756434432	-4.62193184821892e-06
-0.0151001343695255	-7.36251109307382e-06
-0.0205959724904193	-1.17280512373505e-05
-0.0280919612369973	-1.86819537795785e-05
-0.0383159372315969	-2.97587045086871e-05
-0.0522605072168926	-4.74022900821055e-05
-0.0712792938910665	-7.55050262612852e-05
-0.0972181063659256	-0.000120265330822434
-0.132593655458632	-0.000191552902543844
-0.180836948911305	-0.000305080741836239
-0.246624592453569	-0.000485859316625167
-0.336329405360463	-0.000773686355679988
-0.458632688538337	-0.00123186460619139
-0.625354961758542	-0.00196102972530189
-0.852580942843539	-0.00312104938263673
-1.16217893741657	-0.00496563027390471
-1.58384540212745	-0.00789684649765512
-2.15784227477494	-0.0125507096462188
-2.93863600710923	-0.0199307039054609
-3.9996876320072	-0.0316145660075759
-3.99992823470138	-0.0159676502420713
-3.99992823470138	0.0159676502420713
-3.9996876320072	0.0316145660075759
-2.93863600710923	0.0199307039054609
-2.15784227477494	0.0125507096462188
-1.58384540212745	0.00789684649765512
-1.16217893741657	0.00496563027390471
-0.852580942843539	0.00312104938263673
-0.625354961758542	0.00196102972530189
-0.458632688538337	0.00123186460619139
-0.336329405360463	0.000773686355679988
-0.246624592453569	0.000485859316625167
-0.180836948911305	0.000305080741836239
-0.132593655458632	0.000191552902543844
-0.0972181063659256	0.000120265330822434
-0.0712792938910665	7.55050262612852e-05
-0.0522605072168926	4.74022900821055e-05
-0.0383159372315969	2.97587045086871e-05
-0.0280919612369973	1.86819537795785e-05
-0.0205959724904193	1.17280512373505e-05
-0.0151001343695255	7.36251109307382e-06
-0.0110707756434432	4.62193184821892e-06
-0.00811660395471423	2.90147782710414e-06
-0.00595072632956056	1.82143473169111e-06
-0.00436279793877154	1.14342312990154e-06
-0.00319859941522793	7.17793631944616e-07
-0.00234506204947016	4.5060052417257e-07
-0.00171928797644577	2.82867720589949e-07
-0.00126049976438825	1.77572128610058e-07
-0.000924137951044988	1.11472052892608e-07
-0.000677533486084735	6.99772776226329e-08
-0.000496734891104062	4.39286617161093e-08
-0.000364182041698946	2.75764793312598e-08
-0.000267000672810734	1.73112968994742e-08
-0.000195751979584714	1.08672672041981e-08
-0.000143515878270852	6.82198960864983e-09
-0.000105218893758133	4.28254305032457e-09
-7.71413972535557e-05	2.68839081922087e-09
-5.6556335736879e-05	1.68765261589847e-09
-4.14643653187008e-05	1.05943349805528e-09
-3.03996635401329e-05	6.65065374388542e-10
-2.22875601930612e-05	4.17498547884551e-10
-1.63401590467454e-05	2.62087070982803e-10
-1.19798127078247e-05	1.64526637735572e-10
-8.78301807043148e-06	1.03282524764934e-10
-6.43928316540434e-06	6.4836187212339e-11
-4.7209703202247e-06	4.07012819578941e-11
-3.46118662148434e-06	2.55504591065889e-11
-2.5375742714126e-06	1.60394446631999e-11
-1.86042646177984e-06	1.00688517485551e-11
-1.36397450803113e-06	6.32077840538664e-12
-9.9999999800424e-07	3.96790424833619e-12
-9.99997292738295e-07	1.999999995996e-12
-9.99997292738295e-07	-1.999999995996e-12
-9.9999999800424e-07	-3.96790424833619e-12


==> Tikz/Data/contour1/contour1_22.dat <==
x	y
-9.99999998997e-07	-1.999999995996e-12
-1.36386495525695e-06	-3.18556925184062e-12
-1.86012761779674e-06	-5.07392573794933e-12
-2.53696287196676e-06	-8.08167091958286e-12
-3.4600747553931e-06	-1.28723612038173e-11
-4.71907470194627e-06	-2.05028990290376e-11
-6.43618060494381e-06	-3.26567023371532e-11
-8.77808116417631e-06	-5.20150933140265e-11
-1.19721172522444e-05	-8.28488406428334e-11
-1.63283511115563e-05	-1.31960358860689e-10
-2.22696657559384e-05	-2.10184428898092e-10
-3.0372816484505e-05	-3.34778522439872e-10
-4.14244195931542e-05	-5.3323007328863e-10
-5.64973133981154e-05	-8.49320639502479e-10
-7.70547043264701e-05	-1.352784805095e-09
-0.000105092208056957	-2.15469472467187e-09
-0.000143331574338176	-3.43196437764499e-09
-0.000195484901263283	-5.46637954159476e-09
-0.00026661498745833	-8.70676407720616e-09
-0.000363626803056176	-1.38679973081442e-08
-0.000495937788343957	-2.20887271140178e-08
-0.000676392048011154	-3.51825723390237e-08
-0.00092250718383452	-5.6038232863609e-08
-0.00125817479712976	-8.92567760313861e-08
-0.00171597972779812	-1.42166690710538e-07
-0.0023403631522055	-2.26440636844917e-07
-0.00319193656390272	-3.6067055114358e-07
-0.00435336535355121	-5.74469174701184e-07
-0.00593739301799483	-9.15002770329833e-07
-0.0080977847268962	-1.45739604578755e-06
-0.0110442521798236	-2.32130432879956e-06
-0.0150628078124526	-3.69730811118896e-06
-0.0205435227979937	-5.8889509154915e-06
-0.028018380772454	-9.3796901382165e-06
-0.0382128969453141	-1.4939521368634e-05
-0.0521165042348918	-2.3794777652222e-05
-0.0710785218824226	-3.78985173071364e-05
-0.0969389905483055	-6.03610504810356e-05
-0.132207014903461	-9.61353646650725e-05
-0.180303815097496	-0.000153108185491884
-0.24589387450542	-0.000243836337219142
-0.335335945436296	-0.000388309211938852
-0.457296979621551	-0.00061834188814169
-0.623587253274631	-0.00098455745154225
-0.850295291466694	-0.00156747586005332
-1.15932819042157	-0.00249510574373
-1.58049838416443	-0.00397081194608976
-2.15434372543869	-0.00631737281881349
-2.93592561187071	-0.0100464418711819
-3.99992032120245	-0.0159676502420713
-3.99992032120245	0.0159676502420713
-2.93592561187071	0.0100464418711819
-2.15434372543869	0.00631737281881349
-1.58049838416443	0.00397081194608976
-1.15932819042157	0.00249510574373
-0.850295291466694	0.00156747586005332
-0.623587253274631	0.00098455745154225
-0.457296979621551	0.00061834188814169
-0.335335945436296	0.000388309211938852
-0.24589387450542	0.000243836337219142
-0.180303815097496	0.000153108185491884
-0.132207014903461	9.61353646650725e-05
-0.0969389905483055	6.03610504810356e-05
-0.0710785218824226	3.78985173071364e-05
-0.0521165042348918	2.3794777652222e-05
-0.0382128969453141	1.4939521368634e-05
-0.028018380772454	9.3796901382165e-06
-0.0205435227979937	5.8889509154915e-06
-0.0150628078124526	3.69730811118896e-06
-0.0110442521798236	2.32130432879956e-06
-0.0080977847268962	1.45739604578755e-06
-0.00593739301799483	9.15002770329833e-07
-0.00435336535355121	5.74469174701184e-07
-0.00319193656390272	3.6067055114358e-07
-0.0023403631522055	2.26440636844917e-07
-0.00171597972779812	1.42166690710538e-07
-0.00125817479712976	8.92567760313861e-08
-0.00092250718383452	5.6038232863609e-08
-0.000676392048011154	3.51825723390237e-08
-0.000495937788343957	2.20887271140178e-08
-0.000363626803056176	1.38679973081442e-08
-0.00026661498745833	8.70676407720616e-09
-0.000195484901263283	5.46637954159476e-09
-0.000143331574338176	3.43196437764499e-09
-0.000105092208056957	2.15469472467187e-09
-7.70547043264701e-05	1.352784805095e-09
-5.64973133981154e-05	8.49320639502479e-10
-4.14244195931542e-05	5.3323007328863e-10
-3.0372816484505e-05	3.34778522439872e-10
-2.22696657559384e-05	2.10184428898092e-10
-1.63283511115563e-05	1.31960358860689e-10
-1.19721172522444e-05	8.28488406428334e-11
-8.77808116417631e-06	5.20150933140265e-11
-6.43618060494381e-06	3.26567023371532e-11
-4.71907470194627e-06	2.05028990290376e-11
-3.4600747553931e-06	1.28723612038173e-11
-2.53696287196676e-06	8.08167091958286e-12
-1.86012761779674e-06	5.07392573794933e-12
-1.36386495525695e-06	3.18556925184062e-12
-9.99999998997e-07	1.999999995996e-12
-9.99999998997e-07	-1.999999995996e-12

==> Tikz/Data/contour1/contour1_23.dat <==
-9.99998750001813e-07	9.99998500002187e-10
-1.38488397401086e-06	1.6297474490979e-09
-1.91790566371056e-06	2.65608014176104e-09
-2.65607896447776e-06	4.32874403479493e-09
-3.67836285882166e-06	7.05476338556428e-09
-5.09410557725333e-06	1.14974820993177e-08
-7.05474009856049e-06	1.87379759394716e-08
-9.76998025612549e-06	3.05381075476247e-08
-1.35302489080026e-05	4.97692255406538e-08
-1.87377353415618e-05	8.11108032746433e-08
-2.59494003768379e-05	1.32188969337401e-07
-3.59365222850894e-05	2.15431855656601e-07
-4.97671395213134e-05	3.51092962397951e-07
-6.89201831242468e-05	5.72177608790444e-07
-9.54434577079329e-05	9.32469833206176e-07
-0.000132172274927907	1.51960975609328e-06
-0.000183031944114766	2.47639630577715e-06
-0.000253456128011372	4.03548252951561e-06
-0.000350965145997767	6.5758688254669e-06
-0.000485964805075882	1.07148567498541e-05
-0.000672848758930362	1.74576491393597e-05
-0.000931517628809753	2.84405714801236e-05
-0.00128946843692237	4.63261347506093e-05
-0.00178466078996921	7.54439036161279e-05
-0.00246943392122803	0.000122828244430098
-0.00341583194396959	0.000199894555035241
-0.00472279042811835	0.000325137458126517
-0.00652573403599943	0.000528453189735268
-0.0090092034925936	0.000858017644656012
-0.0124231094755844	0.00139112922884248
-0.0171029846782702	0.00225107935800697
-0.023493971762417	0.00363292080389367
-0.0321769339886002	0.0058418059487862
-0.0438926147176281	0.00934790435718128
-0.0595559079504148	0.0148607780230831
-0.0802473578499148	0.0234217215329986
-0.107164955924803	0.0365026174223147
-0.141521096218321	0.0560828618775907
-0.184385162872776	0.084655011473656
-0.236508024851759	0.125097628862138
-0.298213418132339	0.180372252323488
-0.36946974194642	0.253065348406257
-0.450216304315423	0.344882852894677
-0.540896447578809	0.456245771674741
-0.643009062321948	0.586071565663292
-0.759429732661251	0.731690613193327
-0.89430744260203	0.888758566907175
-1.05245117443318	1.05107736131036
-1.23821883531286	1.2104146250597
-1.45402871261323	1.35661026578647
-1.69879727509185	1.47834289735784
-1.96684839189862	1.56476366807291
-2.24794457512803	1.60774989398024
-2.52879789314153	1.60398961382453
-2.79571660386659	1.55592108044782
-3.03737724599581	1.47101723991086
-3.246642018505	1.35976077617074
-3.42093432922561	1.23324536491663
-3.5614330402974	1.10128436415832
-3.67172956337322	0.971418149025233
-3.75652600834959	0.848732058263925
-3.82067534614925	0.736174174835042
-3.86861504358826	0.635069463138308
-3.90411441196602	0.545633042439796
-3.93022374010278	0.467391731951766
-3.94933099493274	0.399492556235009
-3.96326287232529	0.340910693806268
-3.9733940515001	0.290580219936985
-3.9807470703727	0.24747056589151
-3.98607622240807	0.210627096439794
-3.98993461103164	0.179189133126904
-3.99272607413089	0.152394478008365
-3.99474455608081	0.129576317796813
-3.99620353626499	0.110156190216105
-3.99725780698875	0.0936352402500588
-3.9980194770824	0.0795850630612715
-3.99856967391327	0.0676388499167085
-3.99896706977427	0.0574832002895149
-3.99925407871282	0.0488507540629371
-3.99946135210151	0.0415136779275977
-3.99961103575354	0.0352779747994384
-3.99971912754103	0.0299785525091541
-3.99979718277028	0.0254749745705332
-3.99985354715789	0.021647813236587
-3.99989424795144	0.0183955282985101
-3.99992363781455	0.0156318012050785
-3.9999448599849	0.0132832613547274
-3.99996018427123	0.011287548868953
-3.9999712497304	0.00959166527550469
-3.99997923993129	0.00815057006147347
-3.99998500952578	0.00692598690244518
-3.99998917565178	0.00588538852321567
-3.99999218393806	0.00500113363272275
-3.99999435616739	0.00424973325726764
-3.9999959246944	0.00361122713635266
-3.99999705729869	0.00306865370963422
-3.99999787513108	0.00260759967314973
-3.99999846567247	0.00221581717429294
-3.99999889209126	0.00188289849807188
-3.99999920000019	0.00159999961600009


==> Tikz/Data/contour1/contour1_24.dat <==
-9.99998750001813e-07	-9.99998500002187e-10
-1.38488397401086e-06	-1.6297474490979e-09
-1.91790566371056e-06	-2.65608014176104e-09
-2.65607896447776e-06	-4.32874403479493e-09
-3.67836285882166e-06	-7.05476338556428e-09
-5.09410557725333e-06	-1.14974820993177e-08
-7.05474009856049e-06	-1.87379759394716e-08
-9.76998025612549e-06	-3.05381075476247e-08
-1.35302489080026e-05	-4.97692255406538e-08
-1.87377353415618e-05	-8.11108032746433e-08
-2.59494003768379e-05	-1.32188969337401e-07
-3.59365222850894e-05	-2.15431855656601e-07
-4.97671395213134e-05	-3.51092962397951e-07
-6.89201831242468e-05	-5.72177608790444e-07
-9.54434577079329e-05	-9.32469833206176e-07
-0.000132172274927907	-1.51960975609328e-06
-0.000183031944114766	-2.47639630577715e-06
-0.000253456128011372	-4.03548252951561e-06
-0.000350965145997767	-6.5758688254669e-06
-0.000485964805075882	-1.07148567498541e-05
-0.000672848758930362	-1.74576491393597e-05
-0.000931517628809753	-2.84405714801236e-05
-0.00128946843692237	-4.63261347506093e-05
-0.00178466078996921	-7.54439036161279e-05
-0.00246943392122803	-0.000122828244430098
-0.00341583194396959	-0.000199894555035241
-0.00472279042811835	-0.000325137458126517
-0.00652573403599943	-0.000528453189735268
-0.0090092034925936	-0.000858017644656012
-0.0124231094755844	-0.00139112922884248
-0.0171029846782702	-0.00225107935800697
-0.023493971762417	-0.00363292080389367
-0.0321769339886002	-0.0058418059487862
-0.0438926147176281	-0.00934790435718128
-0.0595559079504148	-0.0148607780230831
-0.0802473578499148	-0.0234217215329986
-0.107164955924803	-0.0365026174223147
-0.141521096218321	-0.0560828618775907
-0.184385162872776	-0.084655011473656
-0.236508024851759	-0.125097628862138
-0.298213418132339	-0.180372252323488
-0.36946974194642	-0.253065348406257
-0.450216304315423	-0.344882852894677
-0.540896447578809	-0.456245771674741
-0.643009062321948	-0.586071565663292
-0.759429732661251	-0.731690613193327
-0.89430744260203	-0.888758566907175
-1.05245117443318	-1.05107736131036
-1.23821883531286	-1.2104146250597
-1.45402871261323	-1.35661026578647
-1.69879727509185	-1.47834289735784
-1.96684839189862	-1.56476366807291
-2.24794457512803	-1.60774989398024
-2.52879789314153	-1.60398961382453
-2.79571660386659	-1.55592108044782
-3.03737724599581	-1.47101723991086
-3.246642018505	-1.35976077617074
-3.42093432922561	-1.23324536491663
-3.5614330402974	-1.10128436415832
-3.67172956337322	-0.971418149025233
-3.75652600834959	-0.848732058263925
-3.82067534614925	-0.736174174835042
-3.86861504358826	-0.635069463138308
-3.90411441196602	-0.545633042439796
-3.93022374010278	-0.467391731951766
-3.94933099493274	-0.399492556235009
-3.96326287232529	-0.340910693806268
-3.9733940515001	-0.290580219936985
-3.9807470703727	-0.24747056589151
-3.98607622240807	-0.210627096439794
-3.98993461103164	-0.179189133126904
-3.99272607413089	-0.152394478008365
-3.99474455608081	-0.129576317796813
-3.99620353626499	-0.110156190216105
-3.99725780698875	-0.0936352402500588
-3.9980194770824	-0.0795850630612715
-3.99856967391327	-0.0676388499167085
-3.99896706977427	-0.0574832002895149
-3.99925407871282	-0.0488507540629371
-3.99946135210151	-0.0415136779275977
-3.99961103575354	-0.0352779747994384
-3.99971912754103	-0.0299785525091541
-3.99979718277028	-0.0254749745705332
-3.99985354715789	-0.021647813236587
-3.99989424795144	-0.0183955282985101
-3.99992363781455	-0.0156318012050785
-3.9999448599849	-0.0132832613547274
-3.99996018427123	-0.011287548868953
-3.9999712497304	-0.00959166527550469
-3.99997923993129	-0.00815057006147347
-3.99998500952578	-0.00692598690244518
-3.99998917565178	-0.00588538852321567
-3.99999218393806	-0.00500113363272275
-3.99999435616739	-0.00424973325726764
-3.9999959246944	-0.00361122713635266
-3.99999705729869	-0.00306865370963422
-3.99999787513108	-0.00260759967314973
-3.99999846567247	-0.00221581717429294
-3.99999889209126	-0.00188289849807188
-3.99999920000019	-0.00159999961600009


==> Tikz/Data/contour1/contour1_3.dat <==
x	y
-9.99986000163998e-07	-3.99995200055999e-09
-1.75746738193473e-06	-9.31961069016866e-09
-3.08871002794378e-06	-2.17138969064898e-08
-5.42826287832153e-06	-5.05909129684879e-08
-9.53968048847078e-06	-1.17868573114465e-07
-1.67643936650199e-05	-2.74604281832347e-07
-2.94583620625024e-05	-6.39717252042002e-07
-5.17572118251522e-05	-1.4901113128782e-06
-9.09139313869736e-05	-3.4702546202318e-06
-0.000159628205567224	-8.0788477457602e-06
-0.000280073657550115	-1.87960393715566e-05
-0.000490772139827921	-4.36825629633835e-05
-0.000858057369747297	-0.000101325582137112
-0.00149437170642995	-0.000234251952805442
-0.00258501011677746	-0.000538448766298863
-0.00441994028026792	-0.00122553522499268
-0.00741021239996574	-0.00274367161152717
-0.0120271962812405	-0.00597990942358289
-0.0185416457601141	-0.0125057887715024
-0.0264467868327288	-0.0246551225839902
-0.0337226551621312	-0.0450517430198104
-0.0365571566843158	-0.0754854217612258
-0.0299670386242013	-0.115787012508294
-0.00882504956202379	-0.163305231653608
0.0311219039651496	-0.212571383915512
0.0914552987668819	-0.255055736501721
0.168279162656111	-0.280733444349171
0.251183059462983	-0.282783559551837
0.327263603950133	-0.26219724556168
0.387678904955278	-0.22698546649544
0.430446164119888	-0.186792399970086
0.458332354744919	-0.148554565490795
0.475556627870978	-0.115621574262609
0.485842360175299	-0.0888202844858456
0.491861368035011	-0.0677068223623614
0.495341880088228	-0.0513811344863168
0.497340656670818	-0.0388912836544321
0.498483961183691	-0.0293939246089444
0.499136449913925	-0.0221970560236021
0.499508345330781	-0.0167541963594966
0.499720155839761	-0.012642484231065
0.499840740275529	-0.009538349920974
0.499909372939854	-0.00719573862080597
0.499948431045944	-0.00542819552295952
0.499970656864567	-0.00409470907780114
0.499983303795679	-0.00308875518738663
0.499990499969015	-0.00232991386545967
0.499994594572603	-0.0017574943389752
0.499996924372237	-0.00132570437577051
0.499998250005125	-0.00099999700000875
0.89999271006269	-0.00269998056013778
1.63330043143648	-0.00762208112901121
3.1998054519252	-0.0255985255246676
8.09744200918125	-0.145755136559404
-0.249999937472616	-499.999875000031
-12.0999399726831	-0.0266198647178471
-7.19998911371351	-0.00863998631426164
-5.63332878477746	-0.00488221800507079
-4.89999735892902	-0.00342999798316118
-4.49999817752104	-0.00269999878500054
-4.2666652710095	-0.00227555471410599
-4.12857028412909	-0.00200530548377964
-4.04999901586301	-0.00182249948332139
-4.01111023516581	-0.00169357980913365
-3.99999920001139	-0.00159999961600009
-2.8710220696592	-1.51735913976349
-2.87102629912757	-1.51735913976349
-3.40321013667647	-1.24197462157304
-3.78194089818597	-0.806678702369874
-3.93448841703067	-0.453335349731456
-3.98209999911295	-0.239022247667866
-3.99534087301645	-0.122832864388967
-3.99885174895015	-0.0624603677419674
-3.99976729631556	-0.0316145660075759
-4.0000081193839	-0.0159676502420713
-4.0000081193839	0.0159676502420713
-3.99976729631556	0.0316145660075759
-3.99885174895015	0.0624603677419674
-3.99534087301645	0.122832864388967
-3.98209999911295	0.239022247667866
-3.93448841703067	0.453335349731456
-3.78194089818597	0.806678702369874
-3.40321013667647	1.24197462157304
-2.87102629912757	1.51735913976349
-2.8710220696592	1.51735913976349
-3.99999920001139	0.00159999961600009
-4.01111023516581	0.00169357980913365
-4.04999901586301	0.00182249948332139
-4.12857028412909	0.00200530548377964
-4.2666652710095	0.00227555471410599
-4.49999817752104	0.00269999878500054
-4.89999735892902	0.00342999798316118
-5.63332878477746	0.00488221800507079
-7.19998911371351	0.00863998631426164
-12.0999399726831	0.0266198647178471
-0.249999937472616	499.999875000031
8.09744200918125	0.145755136559404
3.1998054519252	0.0255985255246676
1.63330043143648	0.00762208112901121
0.89999271006269	0.00269998056013778
0.499998250005125	0.00099999700000875
0.499996924372237	0.00132570437577051
0.499994594572603	0.0017574943389752
0.499990499969015	0.00232991386545967
0.499983303795679	0.00308875518738663
0.499970656864567	0.00409470907780114
0.499948431045944	0.00542819552295952
0.499909372939854	0.00719573862080597
0.499840740275529	0.009538349920974
0.499720155839761	0.012642484231065
0.499508345330781	0.0167541963594966
0.499136449913925	0.0221970560236021
0.498483961183691	0.0293939246089444
0.497340656670818	0.0388912836544321
0.495341880088228	0.0513811344863168
0.491861368035011	0.0677068223623614
0.485842360175299	0.0888202844858456
0.475556627870978	0.115621574262609
0.458332354744919	0.148554565490795
0.430446164119888	0.186792399970086
0.387678904955278	0.22698546649544
0.327263603950133	0.26219724556168
0.251183059462983	0.282783559551837
0.168279162656111	0.280733444349171
0.0914552987668819	0.255055736501721
0.0311219039651496	0.212571383915512
-0.00882504956202379	0.163305231653608
-0.0299670386242013	0.115787012508294
-0.0365571566843158	0.0754854217612258
-0.0337226551621312	0.0450517430198104
-0.0264467868327288	0.0246551225839902
-0.0185416457601141	0.0125057887715024
-0.0120271962812405	0.00597990942358289
-0.00741021239996574	0.00274367161152717
-0.00441994028026792	0.00122553522499268
-0.00258501011677746	0.000538448766298863
-0.00149437170642995	0.000234251952805442
-0.000858057369747297	0.000101325582137112
-0.000490772139827921	4.36825629633835e-05
-0.000280073657550115	1.87960393715566e-05
-0.000159628205567224	8.0788477457602e-06
-9.09139313869736e-05	3.4702546202318e-06
-5.17572118251522e-05	1.4901113128782e-06
-2.94583620625024e-05	6.39717252042002e-07
-1.67643936650199e-05	2.74604281832347e-07
-9.53968048847078e-06	1.17868573114465e-07
-5.42826287832153e-06	5.05909129684879e-08
-3.08871002794378e-06	2.17138969064898e-08
-1.75746738193473e-06	9.31961069016866e-09
-9.99986000163998e-07	3.99995200055999e-09
-9.99988500642293e-07	3.33330370396296e-09
-9.99989681809206e-07	2.85712303220646e-09
-9.9999019710747e-07	2.49998593757886e-09
-9.99990351096393e-07	2.22221179703104e-09
-9.99990299385893e-07	1.999992000032e-09
-9.99988644568257e-07	1.81817550715938e-09
-9.99988237113033e-07	1.6666615740896e-09
-9.9998780060026e-07	1.53845735094444e-09
-9.99987351249945e-07	1.42856793003766e-09
-9.99986899004155e-07	1.33333037037689e-09
-9.99986449995855e-07	1.24999746094259e-09
-9.999860079892e-07	1.17646838998979e-09
-9.99985575246549e-07	1.1111091906754e-09
-9.99985153064393e-07	1.05262988774139e-09
-9.99984742112083e-07	9.99998500002187e-10
-9.99992112331736e-07	9.52379613434498e-10
-9.99990551581106e-07	4.80042018190022e-10
-9.9998833798798e-07	2.41962578622868e-10
-9.99985884610823e-07	1.21959904693749e-10
-9.99983321424719e-07	6.14732133788486e-11
-9.99980697800972e-07	3.09852311184467e-11
-9.99978039411688e-07	1.5617933066557e-11
-9.9997536082788e-07	7.8721320623635e-12
-9.99972670608552e-07	3.96790424833619e-12
-9.99969973771148e-07	1.999999995996e-12
-9.99969973771148e-07	-1.999999995996e-12
-9.99972670608552e-07	-3.96790424833619e-12
-9.9997536082788e-07	-7.8721320623635e-12
-9.99978039411688e-07	-1.5617933066557e-11
-9.99980697800972e-07	-3.09852311184467e-11
-9.99983321424719e-07	-6.14732133788486e-11
-9.99985884610823e-07	-1.21959904693749e-10
-9.9998833798798e-07	-2.41962578622868e-10
-9.99990551581106e-07	-4.80042018190022e-10
-9.99992112331736e-07	-9.52379613434498e-10
-9.99984742112083e-07	-9.99998500002187e-10
-9.99985153064393e-07	-1.05262988774139e-09
-9.99985575246549e-07	-1.1111091906754e-09
-9.999860079892e-07	-1.17646838998979e-09
-9.99986449995855e-07	-1.24999746094259e-09
-9.99986899004155e-07	-1.33333037037689e-09
-9.99987351249945e-07	-1.42856793003766e-09
-9.9998780060026e-07	-1.53845735094444e-09
-9.99988237113033e-07	-1.6666615740896e-09
-9.99988644568257e-07	-1.81817550715938e-09
-9.99990299385893e-07	-1.999992000032e-09
-9.99990351096393e-07	-2.22221179703104e-09
-9.9999019710747e-07	-2.49998593757886e-09
-9.99989681809206e-07	-2.85712303220646e-09
-9.99988500642293e-07	-3.33330370396296e-09
-9.99986000163998e-07	-3.99995200055999e-09


==> Tikz/Data/contour1/contour1_4.dat <==
x	y
-9.99992449031611e-07	-2.85712303220646e-09
-1.75748730121615e-06	-6.65692399189379e-09
-3.08877155406637e-06	-1.55101688289285e-08
-5.42845291517051e-06	-3.61373592461162e-08
-9.54026744066498e-06	-8.41959032299675e-08
-1.6766206441067e-05	-1.9616256042415e-07
-2.94639602096167e-05	-4.57009037708193e-07
-5.1774496927191e-05	-1.06464415144297e-06
-9.09672860289924e-05	-2.47989467072118e-06
-0.000159792812757694	-5.77527348633687e-06
-0.000280581037029523	-1.34448152081965e-05
-0.000492333593306429	-3.12796308064903e-05
-0.000862849425622479	-7.26918495367401e-05
-0.00150900753765502	-0.000168603332950111
-0.00262933831942264	-0.000389742746629456
-0.00455228831791152	-0.000895677944348084
-0.00779593907827105	-0.00203794749142101
-0.0131079900585616	-0.00456026867777967
-0.0213902002597014	-0.00993317362800104
-0.0333198047824603	-0.0207631817567239
-0.0485088162812172	-0.0409524392451768
-0.0644873922862466	-0.075066820532227
-0.0764466522835071	-0.126911369610694
-0.0781823092336131	-0.198501985669861
-0.0629649536406395	-0.29032321661617
-0.0229962721875584	-0.40167182109613
0.0517514464527861	-0.529185278084797
0.172872470090747	-0.663194334783576
0.348449275360009	-0.78409350509102
0.573515845209696	-0.86413079184076
0.823305731891532	-0.879510662560127
1.0606566205611	-0.826436996625808
1.25534664942421	-0.724200009550459
1.39672595972036	-0.601478014966054
1.49057333226083	-0.48134032358758
1.54921331540043	-0.376106519510903
1.58448073989067	-0.28961069321188
1.60520603294316	-0.22107611967867
1.6172201594387	-0.167905678358709
1.62412944805383	-0.127150102824176
1.62808481576712	-0.096125391943868
1.63034321881513	-0.0726009386539278
1.6316307725822	-0.0548034965015099
1.63236420182823	-0.0413560094478515
1.63278178180072	-0.0312026672425376
1.63301946622245	-0.0235396948643343
1.63315473365626	-0.0177576259871266
1.63323170814004	-0.0133953706206952
1.63327550854505	-0.0101045378952447
1.63330043134544	-0.00762208112901121
3.19980545138688	-0.0255985255246676
8.09744200210639	-0.145755136559404
-0.249999937472443	-499.999875000031
-12.099939972479	-0.0266198647178471
-7.1999891136765	-0.00863998631426164
-5.63332878476199	-0.00488221800507079
-4.89999735892004	-0.00342999798316118
-4.49999817751485	-0.00269999878500054
-4.26666527100476	-0.00227555471410599
-4.12857028412519	-0.00200530548377964
-4.04999901585966	-0.00182249948332139
-4.01111023516283	-0.00169357980913365
-3.99999920000867	-0.00159999961600009
-2.87102101576605	-1.51735913976349
-2.87102491456079	-1.51735913976349
-3.40320796727879	-1.24197462157304
-3.78193790102433	-0.806678702369874
-3.93448493474275	-0.453335349731456
-3.98209629187174	-0.239022247667866
-3.99533706530885	-0.122832864388967
-3.99884789505824	-0.0624603677419674
-3.99976342043957	-0.0316145660075759
-4.00000423278614	-0.0159676502420713
-4.00000423278614	0.0159676502420713
-3.99976342043957	0.0316145660075759
-3.99884789505824	0.0624603677419674
-3.99533706530885	0.122832864388967
-3.98209629187174	0.239022247667866
-3.93448493474275	0.453335349731456
-3.78193790102433	0.806678702369874
-3.40320796727879	1.24197462157304
-2.87102491456079	1.51735913976349
-2.87102101576605	1.51735913976349
-3.99999920000867	0.00159999961600009
-4.01111023516283	0.00169357980913365
-4.04999901585966	0.00182249948332139
-4.12857028412519	0.00200530548377964
-4.26666527100476	0.00227555471410599
-4.49999817751485	0.00269999878500054
-4.89999735892004	0.00342999798316118
-5.63332878476199	0.00488221800507079
-7.1999891136765	0.00863998631426164
-12.099939972479	0.0266198647178471
-0.249999937472443	499.999875000031
8.09744200210639	0.145755136559404
3.19980545138688	0.0255985255246676
1.63330043134544	0.00762208112901121
1.63327550854505	0.0101045378952447
1.63323170814004	0.0133953706206952
1.63315473365626	0.0177576259871266
1.63301946622245	0.0235396948643343
1.63278178180072	0.0312026672425376
1.63236420182823	0.0413560094478515
1.6316307725822	0.0548034965015099
1.63034321881513	0.0726009386539278
1.62808481576712	0.096125391943868
1.62412944805383	0.127150102824176
1.6172201594387	0.167905678358709
1.60520603294316	0.22107611967867
1.58448073989067	0.28961069321188
1.54921331540043	0.376106519510903
1.49057333226083	0.48134032358758
1.39672595972036	0.601478014966054
1.25534664942421	0.724200009550459
1.0606566205611	0.826436996625808
0.823305731891532	0.879510662560127
0.573515845209696	0.86413079184076
0.348449275360009	0.78409350509102
0.172872470090747	0.663194334783576
0.0517514464527861	0.529185278084797
-0.0229962721875584	0.40167182109613
-0.0629649536406395	0.29032321661617
-0.0781823092336131	0.198501985669861
-0.0764466522835071	0.126911369610694
-0.0644873922862466	0.075066820532227
-0.0485088162812172	0.0409524392451768
-0.0333198047824603	0.0207631817567239
-0.0213902002597014	0.00993317362800104
-0.0131079900585616	0.00456026867777967
-0.00779593907827105	0.00203794749142101
-0.00455228831791152	0.000895677944348084
-0.00262933831942264	0.000389742746629456
-0.00150900753765502	0.000168603332950111
-0.000862849425622479	7.26918495367401e-05
-0.000492333593306429	3.12796308064903e-05
-0.000280581037029523	1.34448152081965e-05
-0.000159792812757694	5.77527348633687e-06
-9.09672860289924e-05	2.47989467072118e-06
-5.1774496927191e-05	1.06464415144297e-06
-2.94639602096167e-05	4.57009037708193e-07
-1.6766206441067e-05	1.9616256042415e-07
-9.54026744066498e-06	8.41959032299675e-08
-5.42845291517051e-06	3.61373592461162e-08
-3.08877155406637e-06	1.55101688289285e-08
-1.75748730121615e-06	6.65692399189379e-09
-9.99992449031611e-07	2.85712303220646e-09
-9.99992964338176e-07	2.49998593757886e-09
-9.99993118332127e-07	2.22221179703104e-09
-9.99993066624679e-07	1.999992000032e-09
-9.99992044471751e-07	1.81817550715938e-09
-9.99991637018016e-07	1.6666615740896e-09
-9.99991200505997e-07	1.53845735094444e-09
-9.99990751155931e-07	1.42856793003766e-09
-9.99990298910034e-07	1.33333037037689e-09
-9.99989849901377e-07	1.24999746094259e-09
-9.99989407894183e-07	1.17646838998979e-09
-9.99988975150865e-07	1.1111091906754e-09
-9.9998855296795e-07	1.05262988774139e-09
-9.99988142014816e-07	9.99998500002187e-10
-9.99993690541463e-07	9.52379613434498e-10
-9.9999198552737e-07	4.80042018190022e-10
-9.99989716987946e-07	2.41962578622868e-10
-9.9998723838773e-07	1.21959904693749e-10
-9.99984662737509e-07	6.14732133788486e-11
-9.99982032879047e-07	3.09852311184467e-11
-9.99979371350433e-07	1.5617933066557e-11
-9.99976691180778e-07	7.8721320623635e-12
-9.99974000157491e-07	3.96790424833619e-12
-9.99971302910017e-07	1.999999995996e-12
-9.99971302910017e-07	-1.999999995996e-12
-9.99974000157491e-07	-3.96790424833619e-12
-9.99976691180778e-07	-7.8721320623635e-12
-9.99979371350433e-07	-1.5617933066557e-11
-9.99982032879047e-07	-3.09852311184467e-11
-9.99984662737509e-07	-6.14732133788486e-11
-9.9998723838773e-07	-1.21959904693749e-10
-9.99989716987946e-07	-2.41962578622868e-10
-9.9999198552737e-07	-4.80042018190022e-10
-9.99993690541463e-07	-9.52379613434498e-10
-9.99988142014816e-07	-9.99998500002187e-10
-9.9998855296795e-07	-1.05262988774139e-09
-9.99988975150865e-07	-1.1111091906754e-09
-9.99989407894183e-07	-1.17646838998979e-09
-9.99989849901377e-07	-1.24999746094259e-09
-9.99990298910034e-07	-1.33333037037689e-09
-9.99990751155931e-07	-1.42856793003766e-09
-9.99991200505997e-07	-1.53845735094444e-09
-9.99991637018016e-07	-1.6666615740896e-09
-9.99992044471751e-07	-1.81817550715938e-09
-9.99993066624679e-07	-1.999992000032e-09
-9.99993118332127e-07	-2.22221179703104e-09
-9.99992964338176e-07	-2.49998593757886e-09
-9.99992449031611e-07	-2.85712303220646e-09


==> Tikz/Data/contour1/contour1_5.dat <==
x	y
-9.99995185207758e-07	-2.22221179703104e-09
-1.75749575276742e-06	-5.17762799991338e-09
-3.08879765921236e-06	-1.20635483871699e-08
-5.42853354785312e-06	-2.81071778782092e-08
-9.54051649138845e-06	-6.54871066292292e-08
-1.67669756599711e-05	-1.5257662959329e-07
-2.94663358817702e-05	-3.55475013088966e-07
-5.17818332445694e-05	-8.28152929059816e-07
-9.09899372038176e-05	-1.92920140261333e-06
-0.000159862726832366	-4.49349328618212e-06
-0.000280796709589126	-1.04636781429584e-05
-0.000492998250560532	-2.43555609456627e-05
-0.000864894229232045	-5.66480298024173e-05
-0.0015152793899223	-0.000131582697748764
-0.00264847466197038	-0.000304938938204237
-0.00461014791798036	-0.000703865872994237
-0.00796818234783455	-0.00161352218600384
-0.0136075538233742	-0.0036557942671881
-0.0227791116320231	-0.00812419646502792
-0.0369380456915518	-0.0175069560597896
-0.0571035623406299	-0.0360321398748502
-0.0826592300294848	-0.0696661893622287
-0.110335805484975	-0.124932779205238
-0.134751448286074	-0.207153104172339
-0.150429640542759	-0.320146645177569
-0.153009679590552	-0.468114618601544
-0.138158037649734	-0.657873950606837
-0.0989310273456708	-0.899737335433643
-0.0225706864212957	-1.20679096692563
0.113142606169381	-1.59237705605016
0.343721059870227	-2.06446229027695
0.719704653604713	-2.61464300870256
1.29981201677233	-3.20110195334187
2.12550882750416	-3.73330385959983
3.17636705916922	-4.08177238206968
4.33904419275117	-4.13517110481432
5.44213405330168	-3.87508788821014
6.34618990279251	-3.39030958814
7.00236407405519	-2.81318209812398
7.43779979456537	-2.25007520085246
7.7098301895472	-1.75760506356422
7.87341812451847	-1.35315640929199
7.96954646260527	-1.0328356269259
8.02526856912439	-0.784385652384156
8.05731353515483	-0.593972937497888
8.07565813702115	-0.449034710810713
8.08613231609269	-0.339140288107722
8.09210380010918	-0.256001656377678
8.09550532919267	-0.193184211790677
8.0974419968221	-0.145755136559404
-0.249999937472314	-499.999875000031
-12.0999399723266	-0.0266198647178471
-7.19998911364885	-0.00863998631426164
-5.63332878475044	-0.00488221800507079
-4.89999735891333	-0.00342999798316118
-4.49999817751022	-0.00269999878500054
-4.26666527100121	-0.00227555471410599
-4.12857028412229	-0.00200530548377964
-4.04999901585717	-0.00182249948332139
-4.01111023516061	-0.00169357980913365
-3.99999920000664	-0.00159999961600009
-2.87102022860287	-1.51735913976349
-2.87102388041422	-1.51735913976349
-3.40320634693429	-1.24197462157304
-3.78193566241478	-0.806678702369874
-3.9344823337876	-0.453335349731456
-3.98209352289677	-0.239022247667866
-3.99533422129454	-0.122832864388967
-3.9988450165484	-0.0624603677419674
-3.99976052550961	-0.0316145660075759
-4.00000132984798	-0.0159676502420713
-4.00000132984798	0.0159676502420713
-3.99976052550961	0.0316145660075759
-3.9988450165484	0.0624603677419674
-3.99533422129454	0.122832864388967
-3.98209352289677	0.239022247667866
-3.9344823337876	0.453335349731456
-3.78193566241478	0.806678702369874
-3.40320634693429	1.24197462157304
-2.87102388041422	1.51735913976349
-2.87102022860287	1.51735913976349
-3.99999920000664	0.00159999961600009
-4.01111023516061	0.00169357980913365
-4.04999901585717	0.00182249948332139
-4.12857028412229	0.00200530548377964
-4.26666527100121	0.00227555471410599
-4.49999817751022	0.00269999878500054
-4.89999735891333	0.00342999798316118
-5.63332878475044	0.00488221800507079
-7.19998911364885	0.00863998631426164
-12.0999399723266	0.0266198647178471
-0.249999937472314	499.999875000031
8.0974419968221	0.145755136559404
8.09550532919267	0.193184211790677
8.09210380010918	0.256001656377678
8.08613231609269	0.339140288107722
8.07565813702115	0.449034710810713
8.05731353515483	0.593972937497888
8.02526856912439	0.784385652384156
7.96954646260527	1.0328356269259
7.87341812451847	1.35315640929199
7.7098301895472	1.75760506356422
7.43779979456537	2.25007520085246
7.00236407405519	2.81318209812398
6.34618990279251	3.39030958814
5.44213405330168	3.87508788821014
4.33904419275117	4.13517110481432
3.17636705916922	4.08177238206968
2.12550882750416	3.73330385959983
1.29981201677233	3.20110195334187
0.719704653604713	2.61464300870256
0.343721059870227	2.06446229027695
0.113142606169381	1.59237705605016
-0.0225706864212957	1.20679096692563
-0.0989310273456708	0.899737335433643
-0.138158037649734	0.657873950606837
-0.153009679590552	0.468114618601544
-0.150429640542759	0.320146645177569
-0.134751448286074	0.207153104172339
-0.110335805484975	0.124932779205238
-0.0826592300294848	0.0696661893622287
-0.0571035623406299	0.0360321398748502
-0.0369380456915518	0.0175069560597896
-0.0227791116320231	0.00812419646502792
-0.0136075538233742	0.0036557942671881
-0.00796818234783455	0.00161352218600384
-0.00461014791798036	0.000703865872994237
-0.00264847466197038	0.000304938938204237
-0.0015152793899223	0.000131582697748764
-0.000864894229232045	5.66480298024173e-05
-0.000492998250560532	2.43555609456627e-05
-0.000280796709589126	1.04636781429584e-05
-0.000159862726832366	4.49349328618212e-06
-9.09899372038176e-05	1.92920140261333e-06
-5.17818332445694e-05	8.28152929059816e-07
-2.94663358817702e-05	3.55475013088966e-07
-1.67669756599711e-05	1.5257662959329e-07
-9.54051649138845e-06	6.54871066292292e-08
-5.42853354785312e-06	2.81071778782092e-08
-3.08879765921236e-06	1.20635483871699e-08
-1.75749575276742e-06	5.17762799991338e-09
-9.99995185207758e-07	2.22221179703104e-09
-9.99995133502589e-07	1.999992000032e-09
-9.99994583893164e-07	1.81817550715938e-09
-9.99994176440541e-07	1.6666615740896e-09
-9.99993739929087e-07	1.53845735094444e-09
-9.99993290579207e-07	1.42856793003766e-09
-9.9999283833323e-07	1.33333037037689e-09
-9.99992389324304e-07	1.24999746094259e-09
-9.99991947316709e-07	1.17646838998979e-09
-9.99991514572893e-07	1.1111091906754e-09
-9.99991092389411e-07	1.05262988774139e-09
-9.99990681435662e-07	9.99998500002187e-10
-9.99994869321855e-07	9.52379613434498e-10
-9.99993056555961e-07	4.80042018190022e-10
-9.99990746976605e-07	2.41962578622868e-10
-9.99988249537038e-07	1.21959904693749e-10
-9.99985664577247e-07	6.14732133788486e-11
-9.99983030062014e-07	3.09852311184467e-11
-9.99980366188602e-07	1.5617933066557e-11
-9.99977684834464e-07	7.8721320623635e-12
-9.99974993210692e-07	3.96790424833619e-12
-9.99972295656932e-07	1.999999995996e-12
-9.99972295656932e-07	-1.999999995996e-12
-9.99974993210692e-07	-3.96790424833619e-12
-9.99977684834464e-07	-7.8721320623635e-12
-9.99980366188602e-07	-1.5617933066557e-11
-9.99983030062014e-07	-3.09852311184467e-11
-9.99985664577247e-07	-6.14732133788486e-11
-9.99988249537038e-07	-1.21959904693749e-10
-9.99990746976605e-07	-2.41962578622868e-10
-9.99993056555961e-07	-4.80042018190022e-10
-9.99994869321855e-07	-9.52379613434498e-10
-9.99990681435662e-07	-9.99998500002187e-10
-9.99991092389411e-07	-1.05262988774139e-09
-9.99991514572893e-07	-1.1111091906754e-09
-9.99991947316709e-07	-1.17646838998979e-09
-9.99992389324304e-07	-1.24999746094259e-09
-9.9999283833323e-07	-1.33333037037689e-09
-9.99993290579207e-07	-1.42856793003766e-09
-9.99993739929087e-07	-1.53845735094444e-09
-9.99994176440541e-07	-1.6666615740896e-09
-9.99994583893164e-07	-1.81817550715938e-09
-9.99995133502589e-07	-1.999992000032e-09
-9.99995185207758e-07	-2.22221179703104e-09

==> Tikz/Data/contour1/contour1_6.dat <==
x	y
-9.99996611582003e-07	-1.81817550715938e-09
-1.93068509827838e-06	-4.87759603101505e-09
-3.72754663884502e-06	-1.30850247506349e-08
-7.19668123153203e-06	-3.51027181757318e-08
-1.38943007719013e-05	-9.41677251458548e-08
-2.68245195753766e-05	-2.52612021611441e-07
-5.17856582990752e-05	-6.77622487484786e-07
-9.99661274530645e-05	-1.81755093260999e-06
-0.000192943550533662	-4.87436211716416e-06
-0.000372289159287578	-1.30682853078958e-05
-0.000717935015138802	-3.50161217856327e-05
-0.00138298484365228	-9.37202489424741e-05
-0.00265853460617885	-0.000250304735320904
-0.00509017789222831	-0.000665774666240889
-0.00967251757682414	-0.00175718733848168
-0.0181231945317485	-0.00457126911827106
-0.033106843901691	-0.0115859999440431
-0.0579245447314579	-0.0280863896269405
-0.0948068981195312	-0.0635253468951616
-0.141958333493438	-0.130785725200777
-0.192922445183197	-0.242080373478849
-0.241774835649243	-0.406034075136133
-0.28973046171258	-0.631240294392336
-0.347445875616538	-0.932414961235546
-0.435830376370043	-1.33298429682297
-0.590537237505405	-1.86298548560087
-0.871470258441309	-2.55100023847254
-1.37366191914025	-3.40392704446433
-2.22484807617834	-4.36633877572913
-3.53626051826197	-5.26878768414101
-5.28369781050267	-5.83140051385259
-7.2100685350601	-5.81499840238586
-8.93629347926873	-5.2286067911802
-10.2185948798936	-4.32089502911374
-11.044538403066	-3.36832510333923
-11.5287338657246	-2.53325621044478
-11.7970554755709	-1.8666679265905
-11.9411275909435	-1.36023135645294
-12.0171757423671	-0.985327612228108
-12.0569559760678	-0.711531230680388
-12.077666246808	-0.512979964055484
-12.0884217421306	-0.369521133438281
-12.0940002373087	-0.266064785836883
-12.0968916774604	-0.191529911469097
-12.0983898480772	-0.137858821032417
-12.0991659711152	-0.0992215383888142
-12.0995680021554	-0.071410750263098
-12.0997762438677	-0.0513941999500875
-12.0998841050201	-0.0369880071410657
-12.0999399722049	-0.0266198647178471
-7.19998911362678	-0.00863998631426164
-5.63332878474122	-0.00488221800507079
-4.89999735890798	-0.00342999798316118
-4.49999817750652	-0.00269999878500054
-4.26666527099838	-0.00227555471410599
-4.12857028411997	-0.00200530548377964
-4.04999901585517	-0.00182249948332139
-4.01111023515883	-0.00169357980913365
-3.99999920000502	-0.00159999961600009
-2.87101960006521	-1.51735913976349
-2.87102305466413	-1.51735913976349
-3.4032050531142	-1.24197462157304
-3.78193387491957	-0.806678702369874
-3.93448025696502	-0.453335349731456
-3.98209131191295	-0.239022247667866
-3.99533195039296	-0.122832864388967
-3.99884271810269	-0.0624603677419674
-3.99975821395269	-0.0316145660075759
-3.99999901189663	-0.0159676502420713
-3.99999901189663	0.0159676502420713
-3.99975821395269	0.0316145660075759
-3.99884271810269	0.0624603677419674
-3.99533195039296	0.122832864388967
-3.98209131191295	0.239022247667866
-3.93448025696502	0.453335349731456
-3.78193387491957	0.806678702369874
-3.4032050531142	1.24197462157304
-2.87102305466413	1.51735913976349
-2.87101960006521	1.51735913976349
-3.99999920000502	0.00159999961600009
-4.01111023515883	0.00169357980913365
-4.04999901585517	0.00182249948332139
-4.12857028411997	0.00200530548377964
-4.26666527099838	0.00227555471410599
-4.49999817750652	0.00269999878500054
-4.89999735890798	0.00342999798316118
-5.63332878474122	0.00488221800507079
-7.19998911362678	0.00863998631426164
-12.0999399722049	0.0266198647178471
-12.0998841050201	0.0369880071410657
-12.0997762438677	0.0513941999500875
-12.0995680021554	0.071410750263098
-12.0991659711152	0.0992215383888142
-12.0983898480772	0.137858821032417
-12.0968916774604	0.191529911469097
-12.0940002373087	0.266064785836883
-12.0884217421306	0.369521133438281
-12.077666246808	0.512979964055484
-12.0569559760678	0.711531230680388
-12.0171757423671	0.985327612228108
-11.9411275909435	1.36023135645294
-11.7970554755709	1.8666679265905
-11.5287338657246	2.53325621044478
-11.044538403066	3.36832510333923
-10.2185948798936	4.32089502911374
-8.93629347926873	5.2286067911802
-7.2100685350601	5.81499840238586
-5.28369781050267	5.83140051385259
-3.53626051826197	5.26878768414101
-2.22484807617834	4.36633877572913
-1.37366191914025	3.40392704446433
-0.871470258441309	2.55100023847254
-0.590537237505405	1.86298548560087
-0.435830376370043	1.33298429682297
-0.347445875616538	0.932414961235546
-0.28973046171258	0.631240294392336
-0.241774835649243	0.406034075136133
-0.192922445183197	0.242080373478849
-0.141958333493438	0.130785725200777
-0.0948068981195312	0.0635253468951616
-0.0579245447314579	0.0280863896269405
-0.033106843901691	0.0115859999440431
-0.0181231945317485	0.00457126911827106
-0.00967251757682414	0.00175718733848168
-0.00509017789222831	0.000665774666240889
-0.00265853460617885	0.000250304735320904
-0.00138298484365228	9.37202489424741e-05
-0.000717935015138802	3.50161217856327e-05
-0.000372289159287578	1.30682853078958e-05
-0.000192943550533662	4.87436211716416e-06
-9.99661274530645e-05	1.81755093260999e-06
-5.17856582990752e-05	6.77622487484786e-07
-2.68245195753766e-05	2.52612021611441e-07
-1.38943007719013e-05	9.41677251458548e-08
-7.19668123153203e-06	3.51027181757318e-08
-3.72754663884502e-06	1.30850247506349e-08
-1.93068509827838e-06	4.87759603101505e-09
-9.99996611582003e-07	1.81817550715938e-09
-9.99996204130267e-07	1.6666615740896e-09
-9.99995767619263e-07	1.53845735094444e-09
-9.99995318269531e-07	1.42856793003766e-09
-9.99994866023491e-07	1.33333037037689e-09
-9.99994417014352e-07	1.24999746094259e-09
-9.99993975006435e-07	1.17646838998979e-09
-9.99993542262222e-07	1.1111091906754e-09
-9.99993120078287e-07	1.05262988774139e-09
-9.99992709124047e-07	9.99998500002187e-10
-9.9999581055982e-07	9.52379613434498e-10
-9.99993911755775e-07	4.80042018190022e-10
-9.99991569406666e-07	2.41962578622868e-10
-9.99989056924168e-07	1.21959904693749e-10
-9.99986464530827e-07	6.14732133788486e-11
-9.99983826297235e-07	3.09852311184467e-11
-9.99981160551539e-07	1.5617933066557e-11
-9.99978478251608e-07	7.8721320623635e-12
-9.99975786148359e-07	3.96790424833619e-12
-9.99973088350035e-07	1.999999995996e-12
-9.99973088350035e-07	-1.999999995996e-12
-9.99975786148359e-07	-3.96790424833619e-12
-9.99978478251608e-07	-7.8721320623635e-12
-9.99981160551539e-07	-1.5617933066557e-11
-9.99983826297235e-07	-3.09852311184467e-11
-9.99986464530827e-07	-6.14732133788486e-11
-9.99989056924168e-07	-1.21959904693749e-10
-9.99991569406666e-07	-2.41962578622868e-10
-9.99993911755775e-07	-4.80042018190022e-10
-9.9999581055982e-07	-9.52379613434498e-10
-9.99992709124047e-07	-9.99998500002187e-10
-9.99993120078287e-07	-1.05262988774139e-09
-9.99993542262222e-07	-1.1111091906754e-09
-9.99993975006435e-07	-1.17646838998979e-09
-9.99994417014352e-07	-1.24999746094259e-09
-9.99994866023491e-07	-1.33333037037689e-09
-9.99995318269531e-07	-1.42856793003766e-09
-9.99995767619263e-07	-1.53845735094444e-09
-9.99996204130267e-07	-1.6666615740896e-09
-9.99996611582003e-07	-1.81817550715938e-09


==> Tikz/Data/contour1/contour1_7.dat <==
x	y
-9.99997455628196e-07	-1.53845735094444e-09
-1.93068824452281e-06	-4.12720261134627e-09
-3.72755836664464e-06	-1.10719749394261e-08
-7.19672494713086e-06	-2.97024601389774e-08
-1.38944637196078e-05	-7.9681212243588e-08
-2.68251269329944e-05	-2.13752929325992e-07
-5.17879219560628e-05	-5.73395119802824e-07
-9.99745631051661e-05	-1.53804289908127e-06
-0.000192974978377048	-4.12505651503305e-06
-0.000372406188471228	-1.10608647500537e-05
-0.00071837038330341	-2.96449697380361e-05
-0.00138460149336034	-7.93839861060357e-05
-0.00266451640815962	-0.000212218864723733
-0.00511216139845237	-0.000565503029415808
-0.00975227423088237	-0.00149769125813905
-0.0184056844110304	-0.00392111749565934
-0.0340648440738913	-0.0100517819909209
-0.0609403935031275	-0.0248341983578462
-0.103260335360139	-0.0577918489792502
-0.162222270708352	-0.123389526849083
-0.233875304416968	-0.237144885956416
-0.313719088441339	-0.409884236154513
-0.406803249327968	-0.647649963892399
-0.534717975604761	-0.955811611200089
-0.73763724595108	-1.33669791167039
-1.07266954019241	-1.77452628065975
-1.59859577422391	-2.21067070132208
-2.3310228297388	-2.53172878660358
-3.18737720993841	-2.61507754680968
-4.00326580515688	-2.42615758966879
-4.6417874655096	-2.05262150630358
-5.06875758420957	-1.62478531529841
-5.32505348511033	-1.23307736644849
-5.46904551164448	-0.91320211203112
-5.54694763224857	-0.667254034591171
-5.58823507166341	-0.484041029764062
-5.60987841335486	-0.349801526452999
-5.62115889617353	-0.252288840945118
-5.62702061113077	-0.181771243220938
-5.63006179290978	-0.130893800123251
-5.63163834194532	-0.0942306130302226
-5.63245528121523	-0.0678269463372924
-5.63287851207066	-0.0488180054298484
-5.63309775004808	-0.0351350819433662
-5.63321131094773	-0.0252867604201046
-5.63327013144492	-0.0181987224728694
-5.63330059788673	-0.0130974356071638
-5.63331637804107	-0.00942606500618429
-5.63332455136907	-0.00678381446698082
-5.63332878473354	-0.00488221800507079
-4.89999735890352	-0.00342999798316118
-4.49999817750345	-0.00269999878500054
-4.26666527099603	-0.00227555471410599
-4.12857028411804	-0.00200530548377964
-4.04999901585351	-0.00182249948332139
-4.01111023515735	-0.00169357980913365
-3.99999920000367	-0.00159999961600009
-2.87101907682098	-1.51735913976349
-2.87102236724476	-1.51735913976349
-3.40320397603649	-1.24197462157304
-3.78193238686784	-0.806678702369874
-3.93447852805441	-0.453335349731456
-3.98208947131596	-0.239022247667866
-3.99533005991572	-0.122832864388967
-3.99884080469553	-0.0624603677419674
-3.99975628963073	-0.0316145660075759
-3.99999708225144	-0.0159676502420713
-3.99999708225144	0.0159676502420713
-3.99975628963073	0.0316145660075759
-3.99884080469553	0.0624603677419674
-3.99533005991572	0.122832864388967
-3.98208947131596	0.239022247667866
-3.93447852805441	0.453335349731456
-3.78193238686784	0.806678702369874
-3.40320397603649	1.24197462157304
-2.87102236724476	1.51735913976349
-2.87101907682098	1.51735913976349
-3.99999920000367	0.00159999961600009
-4.01111023515735	0.00169357980913365
-4.04999901585351	0.00182249948332139
-4.12857028411804	0.00200530548377964
-4.26666527099603	0.00227555471410599
-4.49999817750345	0.00269999878500054
-4.89999735890352	0.00342999798316118
-5.63332878473354	0.00488221800507079
-5.63332455136907	0.00678381446698082
-5.63331637804107	0.00942606500618429
-5.63330059788673	0.0130974356071638
-5.63327013144492	0.0181987224728694
-5.63321131094773	0.0252867604201046
-5.63309775004808	0.0351350819433662
-5.63287851207066	0.0488180054298484
-5.63245528121523	0.0678269463372924
-5.63163834194532	0.0942306130302226
-5.63006179290978	0.130893800123251
-5.62702061113077	0.181771243220938
-5.62115889617353	0.252288840945118
-5.60987841335486	0.349801526452999
-5.58823507166341	0.484041029764062
-5.54694763224857	0.667254034591171
-5.46904551164448	0.91320211203112
-5.32505348511033	1.23307736644849
-5.06875758420957	1.62478531529841
-4.6417874655096	2.05262150630358
-4.00326580515688	2.42615758966879
-3.18737720993841	2.61507754680968
-2.3310228297388	2.53172878660358
-1.59859577422391	2.21067070132208
-1.07266954019241	1.77452628065975
-0.73763724595108	1.33669791167039
-0.534717975604761	0.955811611200089
-0.406803249327968	0.647649963892399
-0.313719088441339	0.409884236154513
-0.233875304416968	0.237144885956416
-0.162222270708352	0.123389526849083
-0.103260335360139	0.0577918489792502
-0.0609403935031275	0.0248341983578462
-0.0340648440738913	0.0100517819909209
-0.0184056844110304	0.00392111749565934
-0.00975227423088237	0.00149769125813905
-0.00511216139845237	0.000565503029415808
-0.00266451640815962	0.000212218864723733
-0.00138460149336034	7.93839861060357e-05
-0.00071837038330341	2.96449697380361e-05
-0.000372406188471228	1.10608647500537e-05
-0.000192974978377048	4.12505651503305e-06
-9.99745631051661e-05	1.53804289908127e-06
-5.17879219560628e-05	5.73395119802824e-07
-2.68251269329944e-05	2.13752929325992e-07
-1.38944637196078e-05	7.9681212243588e-08
-7.19672494713086e-06	2.97024601389774e-08
-3.72755836664464e-06	1.10719749394261e-08
-1.93068824452281e-06	4.12720261134627e-09
-9.99997455628196e-07	1.53845735094444e-09
-9.99997006278587e-07	1.42856793003766e-09
-9.99996554032494e-07	1.33333037037689e-09
-9.99996105023177e-07	1.24999746094259e-09
-9.99995663014993e-07	1.17646838998979e-09
-9.99995230270448e-07	1.1111091906754e-09
-9.99994808086137e-07	1.05262988774139e-09
-9.99994397131488e-07	9.99998500002187e-10
-9.99996594120401e-07	9.52379613434498e-10
-9.99994623691425e-07	4.80042018190022e-10
-9.99992254062195e-07	2.41962578622868e-10
-9.99989729056776e-07	1.21959904693749e-10
-9.99987130475164e-07	6.14732133788486e-11
-9.99984489146117e-07	3.09852311184467e-11
-9.99981821841784e-07	1.5617933066557e-11
-9.99979138754501e-07	7.8721320623635e-12
-9.99976446252097e-07	3.96790424833619e-12
-9.99973748250178e-07	1.999999995996e-12
-9.99973748250178e-07	-1.999999995996e-12
-9.99976446252097e-07	-3.96790424833619e-12
-9.99979138754501e-07	-7.8721320623635e-12
-9.99981821841784e-07	-1.5617933066557e-11
-9.99984489146117e-07	-3.09852311184467e-11
-9.99987130475164e-07	-6.14732133788486e-11
-9.99989729056776e-07	-1.21959904693749e-10
-9.99992254062195e-07	-2.41962578622868e-10
-9.99994623691425e-07	-4.80042018190022e-10
-9.99996594120401e-07	-9.52379613434498e-10
-9.99994397131488e-07	-9.99998500002187e-10
-9.99994808086137e-07	-1.05262988774139e-09
-9.99995230270448e-07	-1.1111091906754e-09
-9.99995663014993e-07	-1.17646838998979e-09
-9.99996105023177e-07	-1.24999746094259e-09
-9.99996554032494e-07	-1.33333037037689e-09
-9.99997006278587e-07	-1.42856793003766e-09
-9.99997455628196e-07	-1.53845735094444e-09


==> Tikz/Data/contour1/contour1_8.dat <==
x	y
-9.99998000004395e-07	-1.33333037037689e-09
-1.93069027372744e-06	-3.57691238051318e-09
-3.72756593063269e-06	-9.59572948671771e-09
-7.1967531421562e-06	-2.57422246892597e-08
-1.38945688159758e-05	-6.90575300529385e-08
-2.68255186663016e-05	-1.85255021846098e-07
-5.17893820113439e-05	-4.96955296701135e-07
-9.99800043940951e-05	-1.33303710220789e-06
-0.00019299525263112	-3.57539371945054e-06
-0.000372481700387221	-9.58786675824419e-06
-0.000718651413776215	-2.57015312303903e-05
-0.00138564585360029	-6.88470720558289e-05
-0.00266838643936084	-0.00018416807397927
-0.00512642457560728	-0.000491356361031312
-0.00980430046231661	-0.00130434152492017
-0.0185918005345459	-0.00342971476000948
-0.0347073358598352	-0.00886118130538179
-0.0630240033337857	-0.022188371541463
-0.109366026693196	-0.0527281588177827
-0.177696481803355	-0.115812381754648
-0.266866118647726	-0.229647348954435
-0.373584905660377	-0.407547169811321
-0.503980777609659	-0.653377641988066
-0.683606641643503	-0.962496084762991
-0.956831402238599	-1.31670634538476
-1.37156781045061	-1.6676249241798
-1.94224060543844	-1.92673403884303
-2.60662141101532	-1.999420753805
-3.23858060295105	-1.85947211652692
-3.73282358526539	-1.57516247871008
-4.06321570563606	-1.24765748709025
-4.2615099723268	-0.947188157169097
-4.37290742294328	-0.701598634217052
-4.43317309665596	-0.512687043715511
-4.46511276859848	-0.371932104618775
-4.48185574158707	-0.268790388820255
-4.49058211431327	-0.193863271720569
-4.49511661668726	-0.139677194163972
-4.49746920931293	-0.10058213876238
-4.4986887927882	-0.0724093360138323
-4.49932075871559	-0.052120095950776
-4.49964816056756	-0.0375131191530153
-4.49981775810976	-0.0269987850541258
-4.49990560624962	-0.0194310602788444
-4.4999511084528	-0.0139844128122394
-4.4999746766012	-0.0100644401146225
-4.49998688377062	-0.00724325518935307
-4.49999320647171	-0.00521287512381837
-4.49999648130641	-0.00375163457533489
-4.49999817750081	-0.00269999878500054
-4.26666527099401	-0.00227555471410599
-4.12857028411638	-0.00200530548377964
-4.04999901585209	-0.00182249948332139
-4.01111023515609	-0.00169357980913365
-3.99999920000251	-0.00159999961600009
-2.87101862860272	-1.51735913976349
-2.87102177839179	-1.51735913976349
-3.40320305339681	-1.24197462157304
-3.78193111218211	-0.806678702369874
-3.93447704704563	-0.453335349731456
-3.98208789463508	-0.239022247667866
-3.99532844050671	-0.122832864388967
-3.99883916564445	-0.0624603677419674
-3.99975464122987	-0.0316145660075759
-3.99999542929063	-0.0159676502420713
-3.99999542929063	0.0159676502420713
-3.99975464122987	0.0316145660075759
-3.99883916564445	0.0624603677419674
-3.99532844050671	0.122832864388967
-3.98208789463508	0.239022247667866
-3.93447704704563	0.453335349731456
-3.78193111218211	0.806678702369874
-3.40320305339681	1.24197462157304
-2.87102177839179	1.51735913976349
-2.87101862860272	1.51735913976349
-3.99999920000251	0.00159999961600009
-4.01111023515609	0.00169357980913365
-4.04999901585209	0.00182249948332139
-4.12857028411638	0.00200530548377964
-4.26666527099401	0.00227555471410599
-4.49999817750081	0.00269999878500054
-4.49999648130641	0.00375163457533489
-4.49999320647171	0.00521287512381837
-4.49998688377062	0.00724325518935307
-4.4999746766012	0.0100644401146225
-4.4999511084528	0.0139844128122394
-4.49990560624962	0.0194310602788444
-4.49981775810976	0.0269987850541258
-4.49964816056756	0.0375131191530153
-4.49932075871559	0.052120095950776
-4.4986887927882	0.0724093360138323
-4.49746920931293	0.10058213876238
-4.49511661668726	0.139677194163972
-4.49058211431327	0.193863271720569
-4.48185574158707	0.268790388820255
-4.46511276859848	0.371932104618775
-4.43317309665596	0.512687043715511
-4.37290742294328	0.701598634217052
-4.2615099723268	0.947188157169097
-4.06321570563606	1.24765748709025
-3.73282358526539	1.57516247871008
-3.23858060295105	1.85947211652692
-2.60662141101532	1.999420753805
-1.94224060543844	1.92673403884303
-1.37156781045061	1.6676249241798
-0.956831402238599	1.31670634538476
-0.683606641643503	0.962496084762991
-0.503980777609659	0.653377641988066
-0.373584905660377	0.407547169811321
-0.266866118647726	0.229647348954435
-0.177696481803355	0.115812381754648
-0.109366026693196	0.0527281588177827
-0.0630240033337857	0.022188371541463
-0.0347073358598352	0.00886118130538179
-0.0185918005345459	0.00342971476000948
-0.00980430046231661	0.00130434152492017
-0.00512642457560728	0.000491356361031312
-0.00266838643936084	0.00018416807397927
-0.00138564585360029	6.88470720558289e-05
-0.000718651413776215	2.57015312303903e-05
-0.000372481700387221	9.58786675824419e-06
-0.00019299525263112	3.57539371945054e-06
-9.99800043940951e-05	1.33303710220789e-06
-5.17893820113439e-05	4.96955296701135e-07
-2.68255186663016e-05	1.85255021846098e-07
-1.38945688159758e-05	6.90575300529385e-08
-7.1967531421562e-06	2.57422246892597e-08
-3.72756593063269e-06	9.59572948671771e-09
-1.93069027372744e-06	3.57691238051318e-09
-9.99998000004395e-07	1.33333037037689e-09
-9.99997550994925e-07	1.24999746094259e-09
-9.99997108986513e-07	1.17646838998979e-09
-9.99996676241685e-07	1.1111091906754e-09
-9.9999625405705e-07	1.05262988774139e-09
-9.99995843102051e-07	9.99998500002187e-10
-9.99997265329252e-07	9.52379613434498e-10
-9.99995233545368e-07	4.80042018190022e-10
-9.99992840547607e-07	2.41962578622868e-10
-9.99990304814881e-07	1.21959904693749e-10
-9.99987700932311e-07	6.14732133788486e-11
-9.99985056951653e-07	3.09852311184467e-11
-9.99982388312171e-07	1.5617933066557e-11
-9.99979704550431e-07	7.8721320623635e-12
-9.99977011706105e-07	3.96790424833619e-12
-9.99974313529784e-07	1.999999995996e-12
-9.99974313529784e-07	-1.999999995996e-12
-9.99977011706105e-07	-3.96790424833619e-12
-9.99979704550431e-07	-7.8721320623635e-12
-9.99982388312171e-07	-1.5617933066557e-11
-9.99985056951653e-07	-3.09852311184467e-11
-9.99987700932311e-07	-6.14732133788486e-11
-9.99990304814881e-07	-1.21959904693749e-10
-9.99992840547607e-07	-2.41962578622868e-10
-9.99995233545368e-07	-4.80042018190022e-10
-9.99997265329252e-07	-9.52379613434498e-10
-9.99995843102051e-07	-9.99998500002187e-10
-9.9999625405705e-07	-1.05262988774139e-09
-9.99996676241685e-07	-1.1111091906754e-09
-9.99997108986513e-07	-1.17646838998979e-09
-9.99997550994925e-07	-1.24999746094259e-09
-9.99998000004395e-07	-1.33333037037689e-09

==> Tikz/Data/contour1/contour1_9.dat <==
x	y
-9.99998373705402e-07	-1.17646838998979e-09
-1.93069166672806e-06	-3.15610131459163e-09
-3.72757112313772e-06	-8.46683129865759e-09
-7.1967724974511e-06	-2.27137854862932e-08
-1.38946409628218e-05	-6.09334142179317e-08
-2.68257875872641e-05	-1.63461864384181e-07
-5.17903843446808e-05	-4.38498000168179e-07
-9.99837400037631e-05	-1.17625080365802e-06
-0.00019300917256161	-3.15497452624527e-06
-0.000372533552963154	-8.46099707147044e-06
-0.000718844445678377	-2.26835866807373e-05
-0.00138636357965599	-6.07771941716756e-05
-0.00267104881904034	-0.000162654658677818
-0.0051362562428248	-0.000434336286097851
-0.00984029658885907	-0.00115488465316261
-0.018721472478951	-0.00304615506260653
-0.0351606674716415	-0.00791496356540329
-0.0645263750254744	-0.0200163298549063
-0.113920013249298	-0.0483318935835013
-0.189773391725497	-0.108582828198685
-0.293883269293922	-0.221090910892906
-0.424372446120557	-0.401912623066823
-0.587120740893346	-0.65395098459787
-0.80785405434918	-0.964311769110661
-1.12902790978603	-1.29897966963578
-1.58421103789428	-1.59141232420237
-2.15476803346808	-1.75117230393827
-2.74950186732648	-1.71863962505712
-3.25635584780416	-1.51894771333985
-3.61831994414017	-1.23834519009617
-3.84528138481726	-0.956777697925987
-3.97616347697594	-0.715796238342296
-4.04801717538115	-0.525903616826444
-4.08640168797652	-0.382620617306807
-4.10660787247018	-0.276933322401963
-4.11716249457436	-0.199893936382734
-4.12265331734722	-0.144081324073398
-4.12550376942295	-0.10377565449503
-4.12698190078141	-0.0747165997533661
-4.1277479644763	-0.0537839350294157
-4.12814487121742	-0.0387118038865728
-4.12835048187094	-0.0278619249673128
-4.12845698646079	-0.0200524225749506
-4.12851215267754	-0.0144316627968856
-4.12854072653286	-0.0103863435432328
-4.12855552646406	-0.00747493342976685
-4.12856319209795	-0.0053796139721921
-4.12856716250622	-0.00387163537992012
-4.12856921897252	-0.00278636210862668
-4.12857028411493	-0.00200530548377964
-4.04999901585084	-0.00182249948332139
-4.01111023515498	-0.00169357980913365
-3.9999992000015	-0.00159999961600009
-2.87101823656866	-1.51735913976349
-2.87102126335158	-1.51735913976349
-3.40320224641007	-1.24197462157304
-3.78192999727832	-0.806678702369874
-3.93447575168139	-0.453335349731456
-3.98208651559125	-0.239022247667866
-3.99532702409074	-0.122832864388967
-3.99883773204853	-0.0624603677419674
-3.99975319945617	-0.0316145660075759
-3.99999398352858	-0.0159676502420713
-3.99999398352858	0.0159676502420713
-3.99975319945617	0.0316145660075759
-3.99883773204853	0.0624603677419674
-3.99532702409074	0.122832864388967
-3.98208651559125	0.239022247667866
-3.93447575168139	0.453335349731456
-3.78192999727832	0.806678702369874
-3.40320224641007	1.24197462157304
-2.87102126335158	1.51735913976349
-2.87101823656866	1.51735913976349
-3.9999992000015	0.00159999961600009
-4.01111023515498	0.00169357980913365
-4.04999901585084	0.00182249948332139
-4.12857028411493	0.00200530548377964
-4.12856921897252	0.00278636210862668
-4.12856716250622	0.00387163537992012
-4.12856319209795	0.0053796139721921
-4.12855552646406	0.00747493342976685
-4.12854072653286	0.0103863435432328
-4.12851215267754	0.0144316627968856
-4.12845698646079	0.0200524225749506
-4.12835048187094	0.0278619249673128
-4.12814487121742	0.0387118038865728
-4.1277479644763	0.0537839350294157
-4.12698190078141	0.0747165997533661
-4.12550376942295	0.10377565449503
-4.12265331734722	0.144081324073398
-4.11716249457436	0.199893936382734
-4.10660787247018	0.276933322401963
-4.08640168797652	0.382620617306807
-4.04801717538115	0.525903616826444
-3.97616347697594	0.715796238342296
-3.84528138481726	0.956777697925987
-3.61831994414017	1.23834519009617
-3.25635584780416	1.51894771333985
-2.74950186732648	1.71863962505712
-2.15476803346808	1.75117230393827
-1.58421103789428	1.59141232420237
-1.12902790978603	1.29897966963578
-0.80785405434918	0.964311769110661
-0.587120740893346	0.65395098459787
-0.424372446120557	0.401912623066823
-0.293883269293922	0.221090910892906
-0.189773391725497	0.108582828198685
-0.113920013249298	0.0483318935835013
-0.0645263750254744	0.0200163298549063
-0.0351606674716415	0.00791496356540329
-0.018721472478951	0.00304615506260653
-0.00984029658885907	0.00115488465316261
-0.0051362562428248	0.000434336286097851
-0.00267104881904034	0.000162654658677818
-0.00138636357965599	6.07771941716756e-05
-0.000718844445678377	2.26835866807373e-05
-0.000372533552963154	8.46099707147044e-06
-0.00019300917256161	3.15497452624527e-06
-9.99837400037631e-05	1.17625080365802e-06
-5.17903843446808e-05	4.38498000168179e-07
-2.68257875872641e-05	1.63461864384181e-07
-1.38946409628218e-05	6.09334142179317e-08
-7.1967724974511e-06	2.27137854862932e-08
-3.72757112313772e-06	8.46683129865759e-09
-1.93069166672806e-06	3.15610131459163e-09
-9.99998373705402e-07	1.17646838998979e-09
-9.99997940960326e-07	1.1111091906754e-09
-9.99997518775409e-07	1.05262988774139e-09
-9.99997107820103e-07	9.99998500002187e-10
-9.99997852402027e-07	9.52379613434498e-10
-9.99995766954077e-07	4.80042018190022e-10
-9.99993353517033e-07	2.41962578622868e-10
-9.99990808401668e-07	1.21959904693749e-10
-9.99988199882614e-07	6.14732133788486e-11
-9.99985553582726e-07	3.09852311184467e-11
-9.99982883775456e-07	1.5617933066557e-11
-9.99980199423802e-07	7.8721320623635e-12
-9.99977506280414e-07	3.96790424833619e-12
-9.99974807951553e-07	1.999999995996e-12
-9.99974807951553e-07	-1.999999995996e-12
-9.99977506280414e-07	-3.96790424833619e-12
-9.99980199423802e-07	-7.8721320623635e-12
-9.99982883775456e-07	-1.5617933066557e-11
-9.99985553582726e-07	-3.09852311184467e-11
-9.99988199882614e-07	-6.14732133788486e-11
-9.99990808401668e-07	-1.21959904693749e-10
-9.99993353517033e-07	-2.41962578622868e-10
-9.99995766954077e-07	-4.80042018190022e-10
-9.99997852402027e-07	-9.52379613434498e-10
-9.99997107820103e-07	-9.99998500002187e-10
-9.99997518775409e-07	-1.05262988774139e-09
-9.99997940960326e-07	-1.1111091906754e-09
-9.99998373705402e-07	-1.17646838998979e-09

==> Tikz/Data/contour2/contour2_1.dat <==
x	y
-9.99690060089291e-07	-1.99956729838727e-08
-1.75655340950112e-06	-4.65811925211262e-08
-3.08588767070437e-06	-1.08500161196163e-07
-5.41954918490304e-06	-2.52670128679263e-07
-9.51278762890741e-06	-5.88177436852144e-07
-1.66814470575964e-05	-1.36825197602824e-06
-2.92028087498706e-05	-3.17909480094382e-06
-5.09713855688684e-05	-7.37106160066531e-06
-8.85056353896012e-05	-1.70281304437386e-05
-0.0001522905513744	-3.90880495305149e-05
-0.000257940339995456	-8.87507756773187e-05
-0.000425132494946836	-0.000197811957473774
-0.000668756301018533	-0.000427596469528524
-0.00097197704966358	-0.000880446530494994
-0.00123445191320241	-0.00168578474008118
-0.00122406925055759	-0.00292013800551034
-0.000623398535899802	-0.00446443993135109
0.000764120475415453	-0.005935584775044
0.00279505426162318	-0.00686054628164731
0.00502567469453801	-0.00699285706806627
0.00700477931522186	-0.00644132141152752
0.0085056256041516	-0.00551137035119303
0.00952632762833377	-0.00448805444676112
0.0101728781999768	-0.00354238202739128
0.0105647461828548	-0.00274356599041899
0.0107960439945608	-0.00210127380594149
0.0109304581890785	-0.00159892558643853
0.0110078689644919	-0.00121212723694763
0.0110522201042926	-0.000916930773664152
0.0110775549561874	-0.000692775681750604
0.0110920025492665	-0.000523052362176348
0.0111002335522576	-0.000394752377174329
0.011104920292056	-0.000297855662622349
0.0111075880888721	-0.000224714403654455
0.0111091063873129	-0.000169521214951013
0.0111099703946491	-0.000127878945578193
0.0111104620407644	-9.64636533921512e-05
0.0111107417929641	-7.27649921741672e-05
0.0111109009721505	-5.48880653077255e-05
0.0111109915442482	-4.1402966189232e-05
0.0111110430789707	-3.12308572969526e-05
0.0111110724016707	-2.35578547495938e-05
0.0111110890859375	-1.77699916181952e-05
0.0111110985790757	-1.34041261577626e-05
0.0111111039805487	-1.01108967835836e-05
0.0111111070539159	-7.6267723358529e-06
0.0111111088026212	-5.75296658509945e-06
0.0111111097976112	-4.33953204297776e-06
0.0111111103637472	-3.27336124026323e-06
0.0111111106858711	-2.46913573540619e-06
0.0499999900000014	-2.49999962500005e-05
0.128571350641435	-0.000110204029004605
0.266666263704186	-0.000355555113086945
0.499998250005125	-0.00099999700000875
0.899992710051759	-0.00269998056013778
1.63330043134544	-0.00762208112901121
3.19980545117325	-0.0255985255246676
8.09744199682219	-0.145755136559404
-0.24999993747226	-499.999875000031
-0.249999937500016	-499.999875000031
-12.0999399722049	-0.0266198647178471
-7.19998911361721	-0.00863998631426164
-5.63332878473354	-0.00488221800507079
-4.89999735890154	-0.00342999798316118
-4.49999817750081	-0.00269999878500054
-4.2666652709931	-0.00227555471410599
-4.12857028411493	-0.00200530548377964
-4.04999901585027	-0.00182249948332139
-4.01111023515399	-0.00169357980913365
-3.99999920000034	-0.00159999961600009
-2.8710196191361	-1.51735913976349
-2.87102441144529	-1.51735913976349
-3.40320880932281	-1.24197462157304
-3.78194092886787	-0.806678702369874
-3.93449085252384	-0.453335349731456
-3.98210530443054	-0.239022247667866
-3.99534927909344	-0.122832864388967
-3.99886343645846	-0.0624603677419674
-3.99978238813388	-0.0316145660075759
-4.00002671003449	-0.0159676502420713
-4.00002671003449	0.0159676502420713
-3.99978238813388	0.0316145660075759
-3.99886343645846	0.0624603677419674
-3.99534927909344	0.122832864388967
-3.98210530443054	0.239022247667866
-3.93449085252384	0.453335349731456
-3.78194092886787	0.806678702369874
-3.40320880932281	1.24197462157304
-2.87102441144529	1.51735913976349
-2.8710196191361	1.51735913976349
-3.99999920000034	0.00159999961600009
-4.01111023515399	0.00169357980913365
-4.04999901585027	0.00182249948332139
-4.12857028411493	0.00200530548377964
-4.2666652709931	0.00227555471410599
-4.49999817750081	0.00269999878500054
-4.89999735890154	0.00342999798316118
-5.63332878473354	0.00488221800507079
-7.19998911361721	0.00863998631426164
-12.0999399722049	0.0266198647178471
-0.249999937500016	499.999875000031
-0.24999993747226	499.999875000031
8.09744199682219	0.145755136559404
3.19980545117325	0.0255985255246676
1.63330043134544	0.00762208112901121
0.899992710051759	0.00269998056013778
0.499998250005125	0.00099999700000875
0.266666263704186	0.000355555113086945
0.128571350641435	0.000110204029004605
0.0499999900000014	2.49999962500005e-05
0.0111111106858711	2.46913573540619e-06
0.0111111103637472	3.27336124026315e-06
0.0111111097976112	4.33953204297784e-06
0.0111111088026212	5.75296658509949e-06
0.0111111070539159	7.62677233585272e-06
0.0111111039805487	1.01108967835838e-05
0.0111110985790757	1.34041261577623e-05
0.0111110890859375	1.77699916181951e-05
0.0111110724016707	2.35578547495933e-05
0.0111110430789707	3.12308572969526e-05
0.0111109915442482	4.14029661892329e-05
0.0111109009721505	5.48880653077257e-05
0.0111107417929641	7.27649921741687e-05
0.0111104620407644	9.64636533921541e-05
0.0111099703946491	0.00012787894557819
0.0111091063873129	0.000169521214951011
0.0111075880888721	0.000224714403654453
0.011104920292056	0.000297855662622343
0.0111002335522576	0.00039475237717432
0.0110920025492665	0.000523052362176346
0.0110775549561874	0.0006927756817506
0.0110522201042926	0.000916930773664167
0.0110078689644919	0.00121212723694763
0.0109304581890785	0.00159892558643855
0.0107960439945608	0.00210127380594153
0.0105647461828548	0.00274356599041895
0.0101728781999768	0.00354238202739135
0.00952632762833377	0.00448805444676119
0.0085056256041516	0.00551137035119295
0.00700477931522186	0.00644132141152753
0.00502567469453801	0.00699285706806627
0.00279505426162318	0.00686054628164728
0.000764120475415453	0.005935584775044
-0.000623398535899802	0.00446443993135109
-0.00122406925055759	0.00292013800551034
-0.00123445191320241	0.00168578474008118
-0.00097197704966358	0.000880446530494994
-0.000668756301018533	0.000427596469528524
-0.000425132494946836	0.000197811957473774
-0.000257940339995456	8.87507756773186e-05
-0.0001522905513744	3.90880495305149e-05
-8.85056353896012e-05	1.70281304437386e-05
-5.09713855688684e-05	7.3710616006653e-06
-2.92028087498706e-05	3.17909480094382e-06
-1.66814470575964e-05	1.36825197602824e-06
-9.51278762890741e-06	5.88177436852145e-07
-5.41954918490304e-06	2.52670128679263e-07
-3.08588767070437e-06	1.08500161196163e-07
-1.75655340950112e-06	4.65811925211263e-08
-9.99690060089291e-07	1.99956729838728e-08
-9.99684595123652e-07	1.99956008058583e-08
-9.99914528624152e-07	9.99940003199832e-09
-9.99957846897698e-07	6.66647407923443e-09
-9.9997324751527e-07	4.99991250146091e-09
-9.99980477831359e-07	3.99995200055999e-09
-9.99984454132695e-07	3.33330370396296e-09
-9.9998687533965e-07	2.85712303220646e-09
-9.99988457033417e-07	2.49998593757886e-09
-9.99989543887326e-07	2.22221179703104e-09
-9.99990318930926e-07	1.999992000032e-09
-9.99990318930926e-07	1.999992000032e-09
-9.99989578046289e-07	1.81817550715938e-09
-9.99989991550006e-07	1.6666615740896e-09
-9.99990301041602e-07	1.53845735094444e-09
-9.9999053330592e-07	1.42856793003766e-09
-9.99990706690415e-07	1.33333037037689e-09
-9.99990834133155e-07	1.24999746094259e-09
-9.99990924992244e-07	1.17646838998979e-09
-9.99990986190407e-07	1.1111091906754e-09
-9.99991022953156e-07	1.05262988774139e-09
-9.99991039297681e-07	9.99998500002187e-10
-9.99995220433663e-07	9.52379613434498e-10
-9.99995243273199e-07	4.80042018190022e-10
-9.99993389361427e-07	2.41962578622868e-10
-9.99990331850697e-07	1.21959904693749e-10
-9.99989508593374e-07	6.14732133788486e-11
-9.99987422499479e-07	3.09852311184467e-11
-9.99984403463015e-07	1.5617933066557e-11
-9.99982068267246e-07	7.8721320623635e-12
-9.99979758130566e-07	3.96790424833619e-12
-9.99978201187394e-07	1.999999995996e-12
-9.99978201187394e-07	-1.999999995996e-12
-9.99979758130566e-07	-3.96790424833619e-12
-9.99982068267246e-07	-7.8721320623635e-12
-9.99984403463015e-07	-1.5617933066557e-11
-9.99987422499479e-07	-3.09852311184467e-11
-9.99989508593374e-07	-6.14732133788486e-11
-9.99990331850697e-07	-1.21959904693749e-10
-9.99993389361427e-07	-2.41962578622868e-10
-9.99995243273199e-07	-4.80042018190022e-10
-9.99995220433663e-07	-9.52379613434498e-10
-9.99991039297681e-07	-9.99998500002187e-10
-9.99991022953156e-07	-1.05262988774139e-09
-9.99990986190407e-07	-1.1111091906754e-09
-9.99990924992244e-07	-1.17646838998979e-09
-9.99990834133155e-07	-1.24999746094259e-09
-9.99990706690415e-07	-1.33333037037689e-09
-9.9999053330592e-07	-1.42856793003766e-09
-9.99990301041602e-07	-1.53845735094444e-09
-9.99989991550006e-07	-1.6666615740896e-09
-9.99989578046289e-07	-1.81817550715938e-09
-9.99990318930926e-07	-1.999992000032e-09
-9.99990318930926e-07	-1.999992000032e-09
-9.99989543887326e-07	-2.22221179703104e-09
-9.99988457033417e-07	-2.49998593757886e-09
-9.9998687533965e-07	-2.85712303220646e-09
-9.99984454132695e-07	-3.33330370396296e-09
-9.99980477831359e-07	-3.99995200055999e-09
-9.9997324751527e-07	-4.99991250146091e-09
-9.99957846897698e-07	-6.66647407923443e-09
-9.99914528624152e-07	-9.99940003199832e-09
-9.99684595123652e-07	-1.99956008058583e-08
-9.99690060089291e-07	-1.99956729838727e-08

==> Tikz/Data/contour2/contour2_10.dat <==
x	y
-0.246338690235866	-0.000391164904475311
-0.231216242459319	-0.000223533345587537
-0.231216242459319	0.000223533345587537
-0.246338690235866	0.000391164904475311
-0.286327855764342	0.000309148035036984
-0.286327855764342	-0.000309148035036984
-0.246338690235866	-0.000391164904475311
-0.00128436780062609	-1.10531530637815e-06
-0.00170913190324218	-1.10545062863414e-06
-0.00127007674719526	-5.45397815380196e-07
-0.00105456247823422	-5.39566875758166e-07
-0.00128436780062609	-1.10531530637815e-06
-0.000143747637849239	-1.11011169699253e-08
-0.000186040365430319	-1.01151786262369e-08
-0.000189691144124727	-5.2403746426964e-09
-0.000189691144124727	5.2403746426964e-09
-0.000186040365430319	1.01151786262369e-08
-0.000143747637849239	1.11011169699253e-08
-0.000107092968373521	4.40681164203344e-09
-0.000107961150282572	2.25052300838247e-09
-0.000107961150282572	-2.25052300838247e-09
-0.000107092968373521	-4.40681164203344e-09
-0.000143747637849239	-1.11011169699253e-08
-2.22928101721491e-05	-4.78465681905784e-10
-2.43260844092027e-05	-4.79710646196125e-10
-3.03880368137575e-05	-5.22027161698789e-10
-3.80660584748482e-05	-9.3831103850107e-10
-4.14811114662638e-05	-1.28065790100012e-09
-5.66557480312114e-05	-3.10402719850771e-09
-6.99167349218564e-05	-2.33716546118254e-09
-6.76706223996615e-05	-1.12296240235925e-09
-6.76706223996615e-05	1.12296240235925e-09
-6.99167349218564e-05	2.33716546118254e-09
-5.66557480312114e-05	3.10402719850771e-09
-4.14811114662638e-05	1.28065790100012e-09
-3.80660584748482e-05	9.3831103850107e-10
-3.03880368137575e-05	5.22027161698789e-10
-2.43260844092027e-05	4.79710646196125e-10
-2.22928101721491e-05	4.78465681905783e-10
-1.99056122170634e-05	3.55255890336175e-10
-1.71122492547473e-05	1.42281256999478e-10
-1.71122492547473e-05	-1.42281256999478e-10
-1.99056122170634e-05	-3.55255890336175e-10
-2.22928101721491e-05	-4.78465681905784e-10
-7.77498321574465e-05	-1.21557879193516e-08
-8.709856358546e-05	-1.28052495602313e-08
-7.75418543246389e-05	-8.90148648588707e-09
-6.7898298592272e-05	-8.81457507753415e-09
-7.77498321574465e-05	-1.21557879193516e-08
-7.75418543246389e-05	8.90148648588707e-09
-8.709856358546e-05	1.28052495602313e-08
-7.77498321574465e-05	1.21557879193516e-08
-6.7898298592272e-05	8.81457507753415e-09
-7.75418543246389e-05	8.90148648588707e-09
-4.16622457144489e-05	3.68228038972625e-09
-4.75439331739608e-05	5.16592596451653e-09
-4.17808180265741e-05	5.26886806952277e-09
-3.96782367807006e-05	3.92120123564561e-09
-4.16622457144489e-05	3.68228038972625e-09
-4.17808180265741e-05	-5.26886806952275e-09
-4.75439331739608e-05	-5.16592596451653e-09
-4.16622457144489e-05	-3.68228038972626e-09
-3.96782367807006e-05	-3.92120123564561e-09
-4.17808180265741e-05	-5.26886806952275e-09
-6.44362463214594e-06	-1.09929016010065e-10
-8.79016263254895e-06	-1.77597838715439e-10
-9.31196758717508e-06	-1.13416126586046e-10
-1.1974359036085e-05	-1.06642619158802e-10
-1.58690605190336e-05	-1.267823865501e-10
-1.58690605190336e-05	1.267823865501e-10
-1.1974359036085e-05	1.06642619158803e-10
-9.31196758717508e-06	1.13416126586046e-10
-8.79016263254895e-06	1.77597838715439e-10
-6.44362463214594e-06	1.09929016010065e-10
-5.27759603395529e-06	4.85194792674015e-11
-6.43777397604495e-06	4.9183007594373e-11
-8.33816803796733e-06	4.83787261508524e-11
-8.33816803796733e-06	-4.83787261508524e-11
-6.43777397604495e-06	-4.9183007594373e-11
-5.27759603395529e-06	-4.85194792674015e-11
-6.44362463214594e-06	-1.09929016010065e-10
-1.20235288317648e-05	6.30513235478862e-10
-1.63975233529871e-05	8.97164744074141e-10
-1.7535398886518e-05	1.15422538951399e-09
-1.64235422055411e-05	1.18689598377523e-09
-1.20273614103117e-05	6.71561965425294e-10
-1.18503776994827e-05	6.38066403932271e-10
-1.20235288317648e-05	6.30513235478862e-10
-1.20273614103117e-05	-6.71561965425294e-10
-1.64235422055411e-05	-1.18689598377523e-09
-1.7535398886518e-05	-1.15422538951399e-09
-1.63975233529871e-05	-8.97164744074141e-10
-1.20235288317648e-05	-6.30513235478862e-10
-1.18503776994827e-05	-6.38066403932271e-10
-1.20273614103117e-05	-6.71561965425294e-10
-9.99999996243637e-07	-7.42766355912926e-12
-1.04303388951491e-06	-8.42406852736379e-12
-1.36453805581128e-06	-2.24556207352932e-11
-1.55600716835255e-06	-1.54165415029442e-11
-1.86056450747686e-06	-1.23772131862551e-11
-2.23422930978392e-06	-1.33647711977779e-11
-2.53745581613565e-06	-1.44976698068993e-11
-3.46106084398153e-06	-2.41162760631737e-11
-4.7196242007009e-06	-2.63579735402268e-11
-4.98746515628695e-06	-2.24025866290499e-11
-4.98746515628695e-06	2.24025866290499e-11
-4.7196242007009e-06	2.63579735402268e-11
-3.46106084398153e-06	2.41162760631736e-11
-2.53745581613565e-06	1.44976698068993e-11
-2.23422930978392e-06	1.33647711977779e-11
-1.86056450747686e-06	1.23772131862551e-11
-1.55600716835255e-06	1.54165415029442e-11
-1.36453805581128e-06	2.24556207352933e-11
-1.04303388951491e-06	8.42406852736379e-12
-9.99999996243637e-07	7.42766355912926e-12
-9.99997939515594e-07	3.96790424833619e-12
-9.99996377021822e-07	1.999999995996e-12
-9.99996377021822e-07	-1.999999995996e-12
-9.99997939515594e-07	-3.96790424833619e-12
-9.99999996243637e-07	-7.42766355912926e-12
-8.86036895452064e-06	-9.14331142945775e-10
-9.17645290160925e-06	-8.64803234589515e-10
-8.84462451132185e-06	-7.47909397626743e-10
-7.41380262287912e-06	-6.31143927164938e-10
-8.86036895452064e-06	-9.14331142945775e-10
-8.84462451132185e-06	7.47909397626743e-10
-9.17645290160925e-06	8.64803234589515e-10
-8.86036895452064e-06	9.14331142945775e-10
-7.41380262287912e-06	6.31143927164938e-10
-8.84462451132185e-06	7.47909397626743e-10
-3.94417364281517	-0.409535400724224
-3.98205460970786	-0.239022247667866
-3.99529721068934	-0.122832864388967
-3.99881073666691	-0.0624603677419674
-3.99972938788932	-0.0316145660075759
-3.99997356334886	-0.0159676502420713
-3.99997356334886	0.0159676502420713
-3.99972938788932	0.0316145660075759
-3.99881073666691	0.0624603677419674
-3.99529721068934	0.122832864388967
-3.98205460970786	0.239022247667866
-3.94417364281517	0.409535400724224
-3.0359766745995	0.160644317925712
-2.96631034152963	0.150267125195694
-2.48284029882906	0.119934634695038
-2.20362470773173	0.105868607312979
-2.1863348588604	0.0986437359790644
-2.03947758149951	0.0453830336364485
-1.81099031901011	0.019284313727253
-1.58617546526276	0.0106762833760186
-1.43294249742175	0.0135687969639657
-1.17618324074195	0.0174760056973108
-0.861233178674765	0.00914484451856879
-0.816609072289959	0.00582547608401505
-0.72761553967187	0.00248308393751589
-0.624950694188786	0.00173771458219986
-0.523940865764696	0.00151749197862561
-0.477089232226432	0.00260150638708742
-0.539457933752792	0.00623071455888153
-0.470886904051483	0.00710318559491752
-0.422730585094662	0.00431782276141518
-0.339944519102234	0.00220363974211163
-0.24858670118789	0.00114552054035563
-0.196354353102453	0.000689510901902338
-0.181852063241477	0.000597217044036228
-0.132826930532687	0.000249655557320177
-0.12571350626466	0.000352630554336506
-0.134241795526437	0.000606065011039572
-0.155574206165745	0.000966449770854589
-0.135711185456129	0.000986137330885033
-0.0993763366250397	0.000597549369304681
-0.0941644462395676	0.000453143906811133
-0.0781290515534429	0.000173191254135249
-0.0726122602005801	7.78052078151403e-05
-0.071274660241355	7.46370995490653e-05
-0.0697415518657935	7.32328119929287e-05
-0.0523292882037856	5.87731705377102e-05
-0.0447824151397182	7.52712718154303e-05
-0.038818229106982	0.000103283223765873
-0.0283579108167012	5.28081160360371e-05
-0.0246131361470537	3.06641714703368e-05
-0.0281425301502399	2.51256493586223e-05
-0.0301851402583056	2.09497234087988e-05
-0.0280794238228827	1.70969361774323e-05
-0.0239501110351142	1.48396290880492e-05
-0.0206255679183413	1.50481025068951e-05
-0.0181859953009684	1.94723155641321e-05
-0.0152612157040433	2.34225514701527e-05
-0.012043614659887	1.04797471198822e-05
-0.0151083567785987	8.17588354279997e-06
-0.0166041996959481	8.55724380129354e-06
-0.0150946595004801	6.82491781032835e-06
-0.0133617403269168	6.18013767923161e-06
-0.0110896856499873	6.27393943668766e-06
-0.00813485412710132	4.31159734131912e-06
-0.00728271101426125	2.48564624816809e-06
-0.0059434351903073	1.32576479843306e-06
-0.00479244121019301	1.32687165588314e-06
-0.00437141046036199	1.66626024373236e-06
-0.00339078399239957	7.88056068670308e-07
-0.00319836083668715	7.05006028058769e-07
-0.00278729396134962	5.89037719345791e-07
-0.00257809636796367	1.03852343691491e-06
-0.00257020484205313	2.04982599197793e-06
-0.00259781238652248	4.13133543217642e-06
-0.00241769266378899	4.03758640042702e-06
-0.0022791660504959	3.38834639266673e-06
-0.00192690231170133	1.33198253321504e-06
-0.00212900825470343	7.79220390270855e-07
-0.00172414247706532	4.90512718483045e-07
-0.00126208849408701	2.38251833854401e-07
-0.000927031031741067	2.10330513594726e-07
-0.000891649855791013	2.10371635025391e-07
-0.000683083422370116	2.40993900764946e-07
-0.000544819537629684	1.00882948844489e-07
-0.000677700639528756	7.50981390265512e-08
-0.000690864875672895	7.2220477132773e-08
-0.000677422467315576	6.65930683140001e-08
-0.000496233347974858	3.01868084818991e-08
-0.000391238901728321	3.09143080686073e-08
-0.000364517045659745	3.58849182757703e-08
-0.000341744204884671	5.00185641016324e-08
-0.00026888891709551	5.98299002582994e-08
-0.000197991982807043	2.1955008024571e-08
-0.000208840293716298	1.20510290545028e-08
-0.000199154049843098	5.63353036275769e-09
-0.000199154049843098	-5.63353036275769e-09
-0.000208840293716298	-1.20510290545028e-08
-0.000197991982807043	-2.1955008024571e-08
-0.00026888891709551	-5.98299002582993e-08
-0.000341744204884671	-5.00185641016324e-08
-0.000364517045659745	-3.58849182757704e-08
-0.000391238901728321	-3.09143080686073e-08
-0.000496233347974858	-3.01868084818991e-08
-0.000677422467315576	-6.65930683140001e-08
-0.000690864875672895	-7.2220477132773e-08
-0.000677700639528756	-7.50981390265512e-08
-0.000544819537629684	-1.00882948844489e-07
-0.000683083422370116	-2.40993900764945e-07
-0.000891649855791013	-2.10371635025391e-07
-0.000927031031741067	-2.10330513594726e-07
-0.00126208849408701	-2.38251833854401e-07
-0.00172414247706532	-4.90512718483045e-07
-0.00212900825470343	-7.79220390270855e-07
-0.00192690231170133	-1.33198253321504e-06
-0.0022791660504959	-3.38834639266673e-06
-0.00241769266378899	-4.03758640042702e-06
-0.00259781238652248	-4.13133543217642e-06
-0.00257020484205313	-2.04982599197793e-06
-0.00257809636796367	-1.03852343691491e-06
-0.00278729396134962	-5.89037719345791e-07
-0.00319836083668715	-7.05006028058771e-07
-0.00339078399239957	-7.88056068670308e-07
-0.00437141046036199	-1.66626024373236e-06
-0.00479244121019301	-1.32687165588314e-06
-0.0059434351903073	-1.32576479843306e-06
-0.00728271101426125	-2.48564624816809e-06
-0.00813485412710132	-4.31159734131911e-06
-0.0110896856499873	-6.27393943668764e-06
-0.012043614659887	-1.04797471198822e-05
-0.0152612157040433	-2.34225514701527e-05
-0.0181859953009684	-1.94723155641321e-05
-0.0206255679183413	-1.50481025068951e-05
-0.0239501110351142	-1.48396290880492e-05
-0.0280794238228827	-1.70969361774323e-05
-0.0301851402583056	-2.09497234087988e-05
-0.0281425301502399	-2.51256493586223e-05
-0.0246131361470537	-3.06641714703368e-05
-0.0283579108167012	-5.28081160360372e-05
-0.038818229106982	-0.000103283223765873
-0.0447824151397182	-7.52712718154303e-05
-0.0523292882037856	-5.877317053771e-05
-0.0697415518657935	-7.32328119929287e-05
-0.071274660241355	-7.46370995490654e-05
-0.0726122602005801	-7.78052078151403e-05
-0.0781290515534429	-0.000173191254135249
-0.0941644462395676	-0.000453143906811133
-0.0993763366250397	-0.000597549369304679
-0.135711185456129	-0.000986137330885033
-0.155574206165745	-0.000966449770854589
-0.134241795526437	-0.000606065011039572
-0.12571350626466	-0.000352630554336506
-0.132826930532687	-0.000249655557320177
-0.181852063241477	-0.000597217044036228
-0.196354353102453	-0.000689510901902338
-0.24858670118789	-0.00114552054035563
-0.339944519102234	-0.00220363974211163
-0.422730585094662	-0.00431782276141518
-0.470886904051483	-0.00710318559491754
-0.539457933752792	-0.00623071455888153
-0.477089232226432	-0.00260150638708742
-0.523940865764696	-0.00151749197862561
-0.624950694188786	-0.00173771458219986
-0.72761553967187	-0.00248308393751589
-0.816609072289959	-0.00582547608401505
-0.861233178674765	-0.00914484451856879
-1.17618324074195	-0.0174760056973108
-1.43294249742175	-0.0135687969639657
-1.58617546526276	-0.0106762833760186
-1.81099031901011	-0.019284313727253
-2.03947758149951	-0.0453830336364485
-2.1863348588604	-0.0986437359790644
-2.20362470773173	-0.105868607312979
-2.48284029882906	-0.119934634695038
-2.96631034152963	-0.150267125195694
-3.0359766745995	-0.160644317925712
-3.94417364281517	-0.409535400724224


==> Tikz/Data/contour2/contour2_11.dat <==
x	y
-0.338736029810632	-0.0017203394085996
-0.375232858040918	-0.00182308539241701
-0.430467375777766	-0.00112635040092695
-0.366675736705596	-0.000447419698378028
-0.366675736705596	0.000447419698378028
-0.430467375777766	0.00112635040092695
-0.375232858040918	0.00182308539241701
-0.338736029810632	0.0017203394085996
-0.293190428076857	0.0012601062043564
-0.247337102315505	0.000724194591286239
-0.181595488282033	0.000523378208684261
-0.138510893208256	0.000205477557521085
-0.150651406859042	0.000117983575645958
-0.150651406859042	-0.000117983575645958
-0.138510893208256	-0.000205477557521085
-0.181595488282033	-0.000523378208684261
-0.247337102315505	-0.000724194591286239
-0.293190428076857	-0.0012601062043564
-0.338736029810632	-0.0017203394085996
-0.13491285484534	-0.000776368863809381
-0.135185835644826	-0.000776098294395213
-0.134892660774981	-0.000771145466660962
-0.120044536043537	-0.000329904989366363
-0.123302299375441	-0.000172829286086786
-0.107998858980979	-7.15796887625625e-05
-0.107998858980979	7.15796887625625e-05
-0.123302299375441	0.000172829286086786
-0.120044536043537	0.000329904989366363
-0.134892660774981	0.000771145466660961
-0.135185835644826	0.000776098294395213
-0.13491285484534	0.000776368863809381
-0.133329651893174	0.000760875867368901
-0.0988047573349406	0.000467808221027379
-0.082115017663114	0.000186874113496108
-0.0840022302214699	9.74598673170554e-05
-0.0712350664939922	6.72208136594982e-05
-0.05660180824083	5.38171281808883e-05
-0.0522775885169421	5.02261725191364e-05
-0.0429410078147881	7.06367256984589e-05
-0.0387308578945989	9.04105081762655e-05
-0.0282806734228557	4.28124174646314e-05
-0.0269579302953123	3.49906516509514e-05
-0.0282045958690641	3.30343144327477e-05
-0.0327542020050384	2.37330688109476e-05
-0.0280640360368037	1.51515659782666e-05
-0.0205861061837611	1.06296586306578e-05
-0.0150726376195793	4.66252540465482e-06
-0.0110574530629005	3.46634011005855e-06
-0.00914590398508278	3.50092280281001e-06
-0.00812143032986483	3.27439297762532e-06
-0.007896075617738	2.79150849876907e-06
-0.00594007769919772	1.09751413191997e-06
-0.00436165754152508	1.07463673585214e-06
-0.00319686283506981	6.24714434187278e-07
-0.00234118968767595	2.65870334386974e-07
-0.00182998051450067	3.12537805280244e-07
-0.00172002186911285	3.1425903212795e-07
-0.00126125490003242	2.06413666817254e-07
-0.000926078303371518	1.77775161713788e-07
-0.000794629835201791	1.77927936428726e-07
-0.000681581439368057	1.94525995674745e-07
-0.00060663884138968	1.18582239560449e-07
-0.00067866383198821	1.04606206413671e-07
-0.000767684674394729	8.51465216176569e-08
-0.000676782741093133	4.70921546093556e-08
-0.000495988326061563	2.34734173982625e-08
-0.000364101460128989	2.55869726253895e-08
-0.000293508949625174	2.01113428400239e-08
-0.000322211406229121	4.59191538375959e-08
-0.000268592824869893	5.31399053015308e-08
-0.000216415513454048	2.52654976595877e-08
-0.000258205265914844	1.65158035275557e-08
-0.000214638310648046	6.33892750118013e-09
-0.000214638310648046	-6.33892750118013e-09
-0.000258205265914844	-1.65158035275557e-08
-0.000216415513454048	-2.52654976595877e-08
-0.000268592824869893	-5.31399053015309e-08
-0.000322211406229121	-4.59191538375959e-08
-0.000293508949625174	-2.01113428400239e-08
-0.000364101460128989	-2.55869726253895e-08
-0.000495988326061563	-2.34734173982624e-08
-0.000676782741093133	-4.70921546093556e-08
-0.000767684674394729	-8.51465216176569e-08
-0.00067866383198821	-1.04606206413671e-07
-0.00060663884138968	-1.18582239560449e-07
-0.000681581439368057	-1.94525995674746e-07
-0.000794629835201791	-1.77927936428726e-07
-0.000926078303371518	-1.77775161713788e-07
-0.00126125490003242	-2.06413666817254e-07
-0.00172002186911285	-3.14259032127951e-07
-0.00182998051450067	-3.12537805280244e-07
-0.00234118968767595	-2.65870334386974e-07
-0.00319686283506981	-6.24714434187278e-07
-0.00436165754152508	-1.07463673585214e-06
-0.00594007769919772	-1.09751413191997e-06
-0.007896075617738	-2.79150849876907e-06
-0.00812143032986482	-3.27439297762531e-06
-0.00914590398508278	-3.50092280281001e-06
-0.0110574530629005	-3.46634011005855e-06
-0.0150726376195793	-4.66252540465481e-06
-0.0205861061837611	-1.06296586306578e-05
-0.0280640360368037	-1.51515659782666e-05
-0.0327542020050384	-2.37330688109476e-05
-0.0282045958690641	-3.30343144327477e-05
-0.0269579302953123	-3.49906516509514e-05
-0.0282806734228557	-4.28124174646312e-05
-0.0387308578945989	-9.04105081762655e-05
-0.0429410078147881	-7.06367256984589e-05
-0.0522775885169421	-5.02261725191366e-05
-0.05660180824083	-5.38171281808883e-05
-0.0521832909398762	-3.47436340311895e-05
-0.0483106886085555	-2.13708403216161e-05
-0.0483106886085555	2.13708403216161e-05
-0.0521832909398762	3.47436340311896e-05
-0.0533946489761755	2.4745447618227e-05
-0.0533946489761755	-2.4745447618227e-05
-0.0712350664939922	-6.72208136594982e-05
-0.0840022302214699	-9.74598673170554e-05
-0.082115017663114	-0.000186874113496108
-0.0988047573349406	-0.000467808221027379
-0.133329651893174	-0.000760875867368901
-0.13491285484534	-0.000776368863809381
-0.466348506908076	0.00486453322623725
-0.469102525440432	0.00501248720360426
-0.466718134605367	0.00504282526256656
-0.465043615700353	0.00494597104233007
-0.466348506908076	0.00486453322623725
-0.466718134605367	-0.00504282526256654
-0.469102525440432	-0.00501248720360426
-0.466348506908076	-0.00486453322623724
-0.465043615700353	-0.00494597104233007
-0.466718134605367	-0.00504282526256654
-0.0151414302479051	1.14475583659852e-05
-0.0166791666900528	1.70917999035102e-05
-0.0152178059296024	1.9065528027725e-05
-0.0136101374701883	1.25986795761162e-05
-0.0151414302479051	1.14475583659852e-05
-0.0152178059296024	-1.9065528027725e-05
-0.0166791666900528	-1.70917999035102e-05
-0.0151414302479051	-1.14475583659851e-05
-0.0136101374701883	-1.25986795761162e-05
-0.0152178059296024	-1.9065528027725e-05
-0.00128118446179507	-9.79814630788601e-07
-0.00157093249069938	-9.79906939335155e-07
-0.00127143598131602	-5.97873246461365e-07
-0.00112442536001441	-5.93895736940817e-07
-0.00128118446179507	-9.79814630788601e-07
-0.00127143598131602	5.97873246461365e-07
-0.00157093249069938	9.79906939335155e-07
-0.00128118446179507	9.79814630788601e-07
-0.00112442536001441	5.93895736940817e-07
-0.00127143598131602	5.97873246461365e-07
-0.000143548008121889	-7.41522388032162e-09
-0.000149411235206604	-7.27853890559419e-09
-0.000165240772431557	-4.28660601719294e-09
-0.000165240772431557	4.28660601719294e-09
-0.000149411235206604	7.27853890559419e-09
-0.000143548008121889	7.4152238803216e-09
-0.000138466409862726	6.48716285052401e-09
-0.000126615767206032	2.87362371326727e-09
-0.000126615767206032	-2.87362371326727e-09
-0.000138466409862726	-6.48716285052401e-09
-0.000143548008121889	-7.41522388032162e-09
-5.65949275103771e-05	-2.23748810101226e-09
-6.17428320616388e-05	-1.93979298523248e-09
-6.09643003724519e-05	-9.58720119114699e-10
-6.09643003724519e-05	9.58720119114699e-10
-6.17428320616388e-05	1.93979298523248e-09
-5.65949275103771e-05	2.23748810101225e-09
-4.73912671580054e-05	1.30614701139124e-09
-5.22677990593429e-05	7.6062436130591e-10
-5.22677990593429e-05	-7.6062436130591e-10
-4.73912671580054e-05	-1.30614701139124e-09
-5.65949275103771e-05	-2.23748810101226e-09
-2.2276987003437e-05	-2.95003971677138e-10
-3.03792965980702e-05	-4.14500348899758e-10
-3.37184766150796e-05	-3.948559098558e-10
-3.37184766150796e-05	3.948559098558e-10
-3.03792965980702e-05	4.14500348899758e-10
-2.2276987003437e-05	2.95003971677139e-10
-2.08406634492802e-05	1.91370011010741e-10
-2.08406634492802e-05	-1.91370011010741e-10
-2.2276987003437e-05	-2.95003971677138e-10
-1.19731023647232e-05	-9.33045981105124e-11
-1.36845604287456e-05	-1.02154664658688e-10
-1.36845604287456e-05	1.02154664658688e-10
-1.19731023647232e-05	9.33045981105124e-11
-9.82616760988307e-06	6.21328351787453e-11
-9.82616760988307e-06	-6.21328351787453e-11
-1.19731023647232e-05	-9.33045981105124e-11
-7.76518992016903e-05	1.06136201391539e-08
-7.8049172916716e-05	1.07759001056987e-08
-7.76605448687319e-05	1.07489018961898e-08
-7.72510152669284e-05	1.06100072199855e-08
-7.76518992016903e-05	1.06136201391539e-08
-7.76605448687319e-05	-1.07489018961898e-08
-7.8049172916716e-05	-1.07759001056987e-08
-7.76518992016903e-05	-1.06136201391538e-08
-7.72510152669284e-05	-1.06100072199855e-08
-7.76605448687319e-05	-1.07489018961898e-08
-6.43837113996902e-06	5.53767394190984e-11
-8.58678206216395e-06	1.00063493552127e-10
-6.44190677792209e-06	9.20864501156054e-11
-5.73725846242264e-06	5.49757594443258e-11
-6.43837113996902e-06	5.53767394190984e-11
-6.44190677792209e-06	-9.20864501156054e-11
-8.58678206216395e-06	-1.00063493552127e-10
-6.43837113996902e-06	-5.53767394190984e-11
-5.73725846242264e-06	-5.49757594443258e-11
-6.44190677792209e-06	-9.20864501156054e-11
-2.537162409048e-06	-1.06787798256086e-11
-3.46040965291593e-06	-1.669104370103e-11
-4.09488469608863e-06	-1.67198127287873e-11
-4.09488469608863e-06	1.67198127287873e-11
-3.46040965291593e-06	1.669104370103e-11
-2.537162409048e-06	1.06787798256086e-11
-2.27125695416514e-06	6.90091727373541e-12
-2.27125695416514e-06	-6.90091727373541e-12
-2.537162409048e-06	-1.06787798256086e-11
-9.99999997880515e-07	-4.21103606008334e-12
-1.35447104244622e-06	-1.24184438275872e-11
-1.36420236525895e-06	-1.28431523645621e-11
-1.36999777302697e-06	-1.26300927544691e-11
-1.70569155494371e-06	-8.900646496887e-12
-1.36388094550507e-06	-3.64318223931232e-12
-1.30012996727016e-06	-2.97790363035445e-12
-1.30012996727016e-06	2.97790363035445e-12
-1.36388094550507e-06	3.64318223931233e-12
-1.70569155494371e-06	8.900646496887e-12
-1.36999777302697e-06	1.26300927544691e-11
-1.36420236525895e-06	1.28431523645621e-11
-1.35447104244622e-06	1.24184438275872e-11
-9.99999997880515e-07	4.21103606008335e-12
-9.999998533456e-07	3.96790424833619e-12
-9.99998290267555e-07	1.999999995996e-12
-9.99998290267555e-07	-1.999999995996e-12
-9.999998533456e-07	-3.96790424833619e-12
-9.99999997880515e-07	-4.21103606008334e-12
-3.96892907556699	-0.298080040759365
-3.98204927342126	-0.239022247667866
-3.99529172980469	-0.122832864388967
-3.99880518932042	-0.0624603677419674
-3.99972380891619	-0.0316145660075759
-3.99996796896089	-0.0159676502420713
-3.99996796896089	0.0159676502420713
-3.99972380891619	0.0316145660075759
-3.99880518932042	0.0624603677419674
-3.99529172980469	0.122832864388967
-3.98204927342126	0.239022247667866
-3.96892907556699	0.298080040759365
-3.65437205944355	0.211875793129417
-2.95846983602207	0.108217237045383
-2.47049399117765	0.0605753325993217
-2.17066266123321	0.0364775017212341
-2.06854683745231	0.0234221808085653
-1.85827722935253	0.0101218902711952
-1.58277083342587	0.0066363830352404
-1.44138109769828	0.00690650527918895
-1.24905635551447	0.0110327122826228
-1.17037465171529	0.0122300433709505
-1.04205107435748	0.00842434271004321
-0.926213071133784	0.00355974866108293
-0.851160071139748	0.00215527276405018
-0.624219757620735	0.0013339493126012
-0.570946542340802	0.000868628556911549
-0.570946542340802	-0.000868628556911549
-0.624219757620735	-0.00133394931260119
-0.851160071139748	-0.00215527276405018
-0.926213071133784	-0.00355974866108293
-1.04205107435748	-0.00842434271004321
-1.17037465171529	-0.0122300433709505
-1.24905635551447	-0.0110327122826228
-1.44138109769828	-0.00690650527918895
-1.58277083342587	-0.00663638303524038
-1.85827722935253	-0.0101218902711952
-2.06854683745231	-0.0234221808085653
-2.17066266123321	-0.036477501721234
-2.47049399117765	-0.0605753325993217
-2.95846983602207	-0.108217237045383
-3.65437205944355	-0.211875793129417
-3.96892907556699	-0.298080040759365


==> Tikz/Data/contour2/contour2_12.dat <==
x	y
-9.99999587736856e-07	4.79477204191268e-10
-1.0031632623678e-06	4.82530799794901e-10
-1.40548760609538e-06	1.06546741206044e-09
-2.01620397756368e-06	2.33290836893785e-09
-2.78737185117439e-06	3.11092399768604e-09
-4.09875238969163e-06	7.08466859108284e-09
-4.46283655545613e-06	4.5720694578688e-09
-5.00331195417671e-06	3.15854019052329e-09
-7.2305624595065e-06	8.7690769372338e-09
-8.3316043983266e-06	1.16610133408621e-08
-1.1809856741937e-05	3.49913173749016e-08
-1.29695866015791e-05	2.25903039750283e-08
-1.3797355581948e-05	2.13810730342095e-08
-1.54815392056103e-05	2.94927849615188e-08
-2.33668153829272e-05	9.3776145300034e-08
-3.28881011049164e-05	1.54905028518764e-07
-3.78948145218324e-05	1.12074706695355e-07
-3.81262432535116e-05	1.12409038157721e-07
-5.15231343291431e-05	1.58496119781833e-07
-7.133224477261e-05	2.55524980927075e-07
-0.000100766382571008	4.54224609183347e-07
-0.000121537466656351	6.49811521149677e-07
-0.000174387742816041	1.75196057267886e-06
-0.000254972760549095	3.26579803441059e-06
-0.000330672324538343	4.32778695847113e-06
-0.000361856362755411	3.32533518553476e-06
-0.000385374541889838	3.58834571642198e-06
-0.000517138007985901	5.1662365167317e-06
-0.000726379749364401	8.80948061450329e-06
-0.000784652352975623	5.34730983569256e-06
-0.000809537726741058	4.8732877914954e-06
-0.00114596296609972	9.32325811964704e-06
-0.00154359750053927	1.33039127299646e-05
-0.00214250961100703	2.40349597493092e-05
-0.00221720609406907	2.74866841174961e-05
-0.00340504231030911	9.63357204794287e-05
-0.00587014798380946	0.00038841419038891
-0.00529233374226483	0.000185467086968949
-0.00330808305793411	4.64251695916655e-05
-0.00406232006171951	5.91193257306603e-05
-0.00459671672236334	7.60667497240339e-05
-0.00567790199394858	0.000206327410052116
-0.0119967738520718	0.00116550131103714
-0.010042869708287	0.000485698482136519
-0.010048193479404	0.000453639832476658
-0.0115977355581544	0.000604876124380324
-0.0223928855284382	0.00292336087935342
-0.033322162170439	0.00550556772808078
-0.025743002730799	0.00199991123131894
-0.0273722507586272	0.00209552778183143
-0.0335014605816614	0.00297527160929641
-0.0615070416037676	0.0136964382979389
-0.0469384598176228	0.00493446068262392
-0.0522378682975812	0.00551102607846826
-0.0695765139835239	0.00814939018823539
-0.0940945973614176	0.0139884206896993
-0.135967457127059	0.0409226109175585
-0.196608689265494	0.0762849873578648
-0.160432106423133	0.0312081123910395
-0.171669759675527	0.0299486299287971
-0.223251032896396	0.0512414226957711
-0.394376121532682	0.244916886507692
-0.31354700399989	0.0851809095849507
-0.328569785297756	0.0843408716173333
-0.449061015390277	0.145114553961525
-0.484643626145262	0.195430776973927
-0.725321617228435	0.521562789532813
-0.76653238729891	0.319329248188132
-0.773149251379014	0.320051283418237
-0.918587799626958	0.339362708133679
-1.2093789368688	0.584280538922677
-1.227208135285	0.619987883786208
-1.55410383112859	1.01400657902716
-1.87952882867684	1.25974674981915
-2.21237446822499	1.41478626291835
-2.5470684824739	1.49778353638437
-2.87101757470957	1.51735913976349
nan	nan
-1.38144434613913e-06	-4.95615399219443e-10
-1.34186141969327e-06	-3.7710012949368e-10
-1.37713933516523e-06	-3.81109063471069e-10
-1.58676878743856e-06	-4.88278530635472e-10
-1.38144434613913e-06	-4.95615399219443e-10
nan	nan
-1.37713933516523e-06	3.81109063471069e-10
-1.34186141969327e-06	3.7710012949368e-10
-1.38144434613913e-06	4.95615399219442e-10
-1.58676878743856e-06	4.88278530635472e-10
-1.37713933516523e-06	3.81109063471069e-10
nan	nan
-2.65723023950757e-06	-1.57848910487118e-09
-2.11518315012786e-06	-7.50976090066996e-10
-2.61008397385086e-06	-9.73342373085902e-10
-2.84009470802561e-06	-1.1671076683729e-09
-2.65723023950757e-06	-1.57848910487118e-09
nan	nan
-2.61008397385086e-06	9.73342373085904e-10
-2.11518315012786e-06	7.50976090066996e-10
-2.65723023950757e-06	1.57848910487118e-09
-2.84009470802561e-06	1.1671076683729e-09
-2.61008397385086e-06	9.73342373085904e-10
nan	nan
-1.03108119489468	-0.182842058556283
-0.976630714496937	-0.115180241978987
-0.979682517742669	-0.11321977925833
-0.993568503907902	-0.118205028898833
-1.03108119489468	-0.182842058556283
nan	nan
-0.979682517742669	0.11321977925833
-0.976630714496937	0.115180241978987
-1.03108119489468	0.182842058556284
-0.993568503907902	0.118205028898833
-0.979682517742669	0.11321977925833
nan	nan
-0.401266216683098	-0.0321721351101164
-0.397269831057331	-0.0302853174039996
-0.397047251869361	-0.0295839371557151
-0.400248874700063	-0.030627817898282
-0.401266216683098	-0.0321721351101164
nan	nan
-0.397047251869361	0.0295839371557151
-0.397269831057331	0.0302853174039996
-0.401266216683099	0.0321721351101165
-0.400248874700063	0.030627817898282
-0.397047251869361	0.0295839371557151
nan	nan
-1.67695360119574e-05	-5.12425995978137e-09
-1.51566678880866e-05	-3.65460547436715e-09
-1.66661916612114e-05	-3.92709695715572e-09
-1.80226919157158e-05	-4.73714727096494e-09
-1.67695360119574e-05	-5.12425995978137e-09
nan	nan
-1.66661916612114e-05	3.92709695715572e-09
-1.51566678880866e-05	3.65460547436715e-09
-1.67695360119574e-05	5.12425995978135e-09
-1.80226919157158e-05	4.73714727096494e-09
-1.66661916612114e-05	3.92709695715572e-09
nan	nan
-0.379289372092153	-0.0782562626733468
-0.344099653653613	-0.048411161272692
-0.34493697383163	-0.0483597513991399
-0.34935877818478	-0.0495588743439539
-0.379289372092153	-0.0782562626733468
nan	nan
-0.34493697383163	0.0483597513991399
-0.344099653653613	0.048411161272692
-0.379289372092153	0.0782562626733468
-0.34935877818478	0.0495588743439539
-0.34493697383163	0.0483597513991399
nan	nan
-0.202779283517978	-0.00752481145491473
-0.190474590723076	-0.00511375994533767
-0.195760517607072	-0.00496891453009661
-0.20272710278036	-0.00561465456922565
-0.202779283517978	-0.00752481145491473
nan	nan
-0.195760517607072	0.00496891453009661
-0.190474590723076	0.00511375994533767
-0.202779283517978	0.00752481145491471
-0.20272710278036	0.00561465456922565
-0.195760517607072	0.00496891453009661
nan	nan
-0.207064272150711	-0.0316004646943037
-0.175946698711935	-0.017872124065856
-0.184742728791773	-0.0185543182004529
-0.196080343533738	-0.0210052754979396
-0.207064272150711	-0.0316004646943037
nan	nan
-0.184742728791773	0.0185543182004529
-0.175946698711935	0.017872124065856
-0.207064272150712	0.0316004646943039
-0.196080343533738	0.0210052754979396
-0.184742728791773	0.0185543182004529
nan	nan
-4.27691496112141e-05	-1.88117082329291e-08
-4.16514350878515e-05	-1.65634629364997e-08
-4.26039718699225e-05	-1.64860945496681e-08
-4.42050076812964e-05	-1.81400972851057e-08
-4.27691496112141e-05	-1.88117082329291e-08
nan	nan
-4.26039718699225e-05	1.64860945496681e-08
-4.16514350878515e-05	1.65634629364997e-08
-4.27691496112141e-05	1.88117082329292e-08
-4.42050076812964e-05	1.81400972851057e-08
-4.26039718699225e-05	1.64860945496681e-08
nan	nan
-0.0222381684428555	-0.000209884539762273
-0.022052376736545	-0.00020138321708937
-0.0221784844249515	-0.000201809786321532
-0.0222896650828254	-0.000204628402166185
-0.0222381684428555	-0.000209884539762273
nan	nan
-0.0221784844249515	0.000201809786321532
-0.022052376736545	0.00020138321708937
-0.0222381684428555	0.000209884539762272
-0.0222896650828254	0.000204628402166185
-0.0221784844249515	0.000201809786321532
nan	nan
-0.0280999487390872	0.00113783920728145
-0.0280859384315773	0.00113822518853421
-0.0283271279679351	0.00118995670661857
-0.0281444078262534	0.00114185364133957
-0.0280999487390872	0.00113783920728145
nan	nan
-0.00039102473051767	-7.42645902958873e-07
-0.000364319684578337	-4.29240331020589e-07
-0.00037815464456469	-3.86970849951412e-07
-0.000410262254992205	-5.14419489571027e-07
-0.00039102473051767	-7.42645902958873e-07
nan	nan
-0.00037815464456469	3.86970849951412e-07
-0.000364319684578337	4.29240331020589e-07
-0.00039102473051767	7.42645902958872e-07
-0.000410262254992205	5.14419489571027e-07
-0.00037815464456469	3.86970849951412e-07
nan	nan
-0.00180740146513486	-5.69086143591591e-05
-0.00259372609513329	-0.000100956686767879
-0.00225566976329995	-5.19083307950004e-05
-0.00190390511186895	-3.58818218819602e-05
-0.00121908319981949	-1.33914837225056e-05
-0.00135471438463059	-2.40953525552037e-05
-0.00180740146513486	-5.69086143591591e-05
nan	nan
-0.00121908319981949	1.33914837225056e-05
-0.00190390511186895	3.58818218819601e-05
-0.00225566976329995	5.19083307950004e-05
-0.00259372609513329	0.000100956686767879
-0.00180740146513486	5.69086143591591e-05
-0.00135471438463059	2.40953525552037e-05
-0.00121908319981949	1.33914837225056e-05
nan	nan
-0.00248063814640017	7.30403040876857e-06
-0.00234278497415827	7.00761182143082e-06
-0.00250449691100293	1.5361991983321e-05
-0.00290553167147529	3.35910654211133e-05
-0.00278376615862907	1.80084869855211e-05
-0.00260557193734716	8.21666227904681e-06
-0.00248063814640017	7.30403040876857e-06
nan	nan
-9.99999587736856e-07	-4.79477204191267e-10
-1.0031632623678e-06	-4.82530799794901e-10
-1.40548760609538e-06	-1.06546741206044e-09
-2.01620397756368e-06	-2.33290836893784e-09
-2.78737185117439e-06	-3.11092399768604e-09
-4.09875238969163e-06	-7.08466859108284e-09
-4.46283655545613e-06	-4.5720694578688e-09
-5.00331195417671e-06	-3.15854019052329e-09
-7.2305624595065e-06	-8.7690769372338e-09
-8.3316043983266e-06	-1.16610133408621e-08
-1.1809856741937e-05	-3.49913173749017e-08
-1.29695866015791e-05	-2.25903039750283e-08
-1.3797355581948e-05	-2.13810730342095e-08
-1.54815392056103e-05	-2.94927849615188e-08
-2.33668153829272e-05	-9.37761453000338e-08
-3.28881011049165e-05	-1.54905028518765e-07
-3.78948145218324e-05	-1.12074706695355e-07
-3.81262432535116e-05	-1.12409038157721e-07
-5.15231343291431e-05	-1.58496119781833e-07
-7.13322447726101e-05	-2.55524980927075e-07
-0.000100766382571008	-4.54224609183347e-07
-0.000121537466656351	-6.49811521149677e-07
-0.000174387742816041	-1.75196057267886e-06
-0.000254972760549095	-3.26579803441059e-06
-0.000330672324538343	-4.32778695847113e-06
-0.000361856362755411	-3.32533518553476e-06
-0.000385374541889838	-3.58834571642198e-06
-0.000517138007985901	-5.16623651673172e-06
-0.000726379749364401	-8.80948061450331e-06
-0.000784652352975623	-5.34730983569256e-06
-0.000809537726741058	-4.8732877914954e-06
-0.00114596296609972	-9.32325811964704e-06
-0.00154359750053927	-1.33039127299647e-05
-0.00214250961100703	-2.40349597493092e-05
-0.00221720609406907	-2.74866841174962e-05
-0.00340504231030911	-9.63357204794287e-05
-0.00587014798380946	-0.00038841419038891
-0.00529233374226483	-0.000185467086968949
-0.00330808305793411	-4.64251695916655e-05
-0.00290553167147529	-3.35910654211134e-05
-0.00250449691100293	-1.5361991983321e-05
-0.00234278497415827	-7.00761182143082e-06
-0.00248063814640017	-7.30403040876857e-06
-0.00260557193734716	-8.21666227904681e-06
-0.00278376615862907	-1.80084869855211e-05
-0.00406232006171951	-5.91193257306603e-05
-0.00459671672236334	-7.60667497240339e-05
-0.00567790199394858	-0.000206327410052116
-0.0119967738520718	-0.00116550131103714
-0.010042869708287	-0.000485698482136519
-0.010048193479404	-0.000453639832476658
-0.0115977355581544	-0.000604876124380324
-0.0223928855284381	-0.0029233608793534
-0.033322162170439	-0.00550556772808078
-0.025743002730799	-0.00199991123131894
-0.0273722507586272	-0.00209552778183143
-0.0335014605816614	-0.00297527160929641
-0.0615070416037677	-0.013696438297939
-0.0469384598176228	-0.00493446068262392
-0.028327127967935	-0.00118995670661856
-0.0280859384315773	-0.00113822518853421
-0.0280999487390872	-0.00113783920728145
-0.0281444078262534	-0.00114185364133957
-0.0522378682975811	-0.00551102607846825
-0.0695765139835238	-0.00814939018823537
-0.0940945973614176	-0.0139884206896993
-0.135967457127059	-0.0409226109175585
-0.196608689265494	-0.0762849873578648
-0.160432106423133	-0.0312081123910395
-0.171669759675528	-0.0299486299287972
-0.223251032896396	-0.0512414226957711
-0.394376121532683	-0.244916886507693
-0.31354700399989	-0.0851809095849507
-0.328569785297756	-0.0843408716173333
-0.449061015390277	-0.145114553961525
-0.484643626145262	-0.195430776973929
-0.725321617228436	-0.521562789532815
-0.76653238729891	-0.319329248188132
-0.773149251379014	-0.320051283418237
-0.918587799626958	-0.339362708133679
-1.2093789368688	-0.584280538922677
-1.227208135285	-0.619987883786208
-1.55410383112859	-1.01400657902716
-1.87952882867684	-1.25974674981915
-2.21237446822499	-1.41478626291835
-2.5470684824739	-1.49778353638437
-2.87101757470957	-1.51735913976349
nan	nan

==> Tikz/Data/contour2/contour2_2.dat <==
x	y
-0.00273740561803333	6.56926102525563e-05
-0.00274288360275188	6.91707341543093e-05
-0.0037906536154536	0.00018662959309533
-0.00290657691060134	7.54980702260514e-05
-0.00273740561803333	6.56926102525563e-05
-0.00149251119914221	-4.91274416400582e-05
-0.000968923580102568	-1.45786200678191e-05
-0.000970378396354909	-1.25265629581493e-05
-0.00109000808197691	-1.73589589823801e-05
-0.00149251119914221	-4.91274416400582e-05
-0.00097037839635491	1.25265629581494e-05
-0.000968923580102568	1.45786200678191e-05
-0.00149251119914221	4.91274416400582e-05
-0.00109000808197691	1.73589589823801e-05
-0.00097037839635491	1.25265629581494e-05
-0.00157463758153601	1.48826218360941e-05
-0.00149850748114825	1.41053895298615e-05
-0.00163676009601004	1.87753969093486e-05
-0.00167789914216166	1.67328176210804e-05
-0.00157463758153601	1.48826218360941e-05
-0.00163676009601004	-1.87753969093486e-05
-0.00149850748114825	-1.41053895298615e-05
-0.00157463758153601	-1.48826218360941e-05
-0.00167789914216166	-1.67328176210804e-05
-0.00163676009601004	-1.87753969093486e-05
-0.00261227515484725	-1.46878796301574e-05
-0.00246388271988214	-7.52517595030356e-06
-0.00248580820052438	-7.57232118383703e-06
-0.00250567885979483	-7.7174748431969e-06
-0.00261227515484725	-1.46878796301574e-05
-0.00248580820052438	7.57232118383703e-06
-0.00246388271988214	7.52517595030356e-06
-0.00261227515484725	1.46878796301574e-05
-0.00250567885979483	7.7174748431969e-06
-0.00248580820052438	7.57232118383703e-06
-0.000539333787951758	6.00343737753172e-06
-0.000536386873904145	5.96763230503731e-06
-0.000566342123705829	7.45883906995098e-06
-0.000548564517807105	6.18075100991216e-06
-0.000539333787951758	6.00343737753172e-06
-0.000566342123705828	-7.45883906995091e-06
-0.000536386873904145	-5.96763230503731e-06
-0.000539333787951758	-6.00343737753172e-06
-0.000548564517807105	-6.18075100991216e-06
-0.000566342123705828	-7.45883906995091e-06
-5.30193975319828e-05	1.83596884560966e-07
-5.17630288500338e-05	1.79274877992164e-07
-5.86236337481878e-05	2.95390940471343e-07
-9.19899215037445e-05	7.15621945197513e-07
-8.25359613699403e-05	3.63339652033904e-07
-7.36583934444002e-05	2.98747567193594e-07
-5.30193975319828e-05	1.83596884560966e-07
-5.86236337481878e-05	-2.95390940471343e-07
-5.17630288500338e-05	-1.79274877992164e-07
-5.30193975319829e-05	-1.83596884560967e-07
-7.36583934444002e-05	-2.98747567193595e-07
-8.25359613699403e-05	-3.63339652033904e-07
-9.19899215037445e-05	-7.15621945197513e-07
-5.86236337481878e-05	-2.95390940471343e-07
-6.93304169722017e-05	-8.3992369814573e-07
-1.64413909840947e-05	-6.39548030884542e-08
-1.67668364116779e-05	-5.90995262158334e-08
-2.07006173338418e-05	-9.07822578786717e-08
-6.93304169722017e-05	-8.3992369814573e-07
-1.67668364116779e-05	5.90995262158336e-08
-1.64413909840947e-05	6.39548030884542e-08
-6.93304169722017e-05	8.3992369814573e-07
-2.07006173338418e-05	9.07822578786717e-08
-1.67668364116779e-05	5.90995262158336e-08
-0.000380443318339638	4.47196719190673e-07
-0.00037853733641896	4.53020000703144e-07
-0.000382216373785274	4.96196515455878e-07
-0.000384866643383686	4.64754760787443e-07
-0.000380443318339638	4.47196719190673e-07
-0.000382216373785274	-4.96196515455878e-07
-0.00037853733641896	-4.53020000703144e-07
-0.000380443318339638	-4.47196719190673e-07
-0.000384866643383686	-4.64754760787443e-07
-0.000382216373785274	-4.96196515455878e-07
-5.20490517359685e-06	5.40214381209663e-09
-5.1319883001357e-06	5.59284654336737e-09
-5.44556702142725e-06	7.96809391091835e-09
-5.77612688457831e-06	6.72372998108751e-09
-5.20490517359685e-06	5.40214381209663e-09
-5.44556702142725e-06	-7.96809391091832e-09
-5.1319883001357e-06	-5.59284654336737e-09
-5.20490517359685e-06	-5.40214381209663e-09
-5.77612688457831e-06	-6.72372998108751e-09
-5.44556702142725e-06	-7.96809391091832e-09
-1.66854909697967e-05	4.14611348399897e-09
-1.64272693927536e-05	4.09950065042244e-09
-1.67031692215097e-05	4.35090212265401e-09
-1.6917536096355e-05	4.28468200026889e-09
-1.66854909697967e-05	4.14611348399897e-09
-1.67031692215097e-05	-4.35090212265399e-09
-1.64272693927536e-05	-4.09950065042244e-09
-1.66854909697967e-05	-4.14611348399896e-09
-1.6917536096355e-05	-4.28468200026889e-09
-1.67031692215097e-05	-4.35090212265399e-09
-9.99690060089291e-07	-1.99956467018757e-08
-1.75655340950112e-06	-4.65811313029633e-08
-3.08588767070437e-06	-1.0850001863293e-07
-5.41954918490304e-06	-2.52669796808974e-07
-9.51278762890741e-06	-5.88176664817486e-07
-1.66814470575964e-05	-1.36825018215638e-06
-2.92028087498706e-05	-3.17909064142209e-06
-5.09713855688684e-05	-7.37105199095946e-06
-8.85056353896012e-05	-1.7028108384328e-05
-0.0001522905513744	-3.90879994584075e-05
-0.000257940339995456	-8.87506642374031e-05
-0.000425132494946836	-0.000197811717872753
-0.000668756301018533	-0.000427595984736437
-0.00097197704966358	-0.000880445650806862
-0.00123445191320241	-0.00168578344679193
-0.00122406925055759	-0.00292013691716393
-0.000623398535899802	-0.00446444120124968
0.000764120475415453	-0.00593559276124375
0.00179115307246405	-0.00640334636298084
0.00144514596864513	-0.00830629785236355
0.0017394082756722	-0.0147193409418228
0.00568924166437274	-0.0253114585792175
0.00730916332583507	-0.0276263278730378
0.00818715495600795	-0.0430370681455632
0.0161946073378655	-0.0669494652491191
0.0159104347352298	-0.0728987015268958
0.0245505621927851	-0.123777400058174
0.0263523077969194	-0.128152757546805
0.0353841558305874	-0.203632167157181
0.0403063799284193	-0.219038722881359
0.0339252678645817	-0.328829640287395
0.0333436853547455	-0.348376676269625
0.0255055034291975	-0.484411859072929
-0.0396229602661801	-0.604468103883705
-0.0411710011858179	-0.612276171378125
-0.0586671766020478	-0.873715567479124
-0.0684927523450992	-1.02213310740294
-0.239277730516248	-1.16306900568352
-0.239277730516248	-1.16306900568352
-0.554790853312943	-1.6408003729517
-0.476385161924479	-1.41184335764216
-0.396259325238964	-1.15852602593639
-0.380414883266917	-1.10806562842085
-0.40351178608131	-1.18651250449838
-0.55030180430348	-1.21372179931793
-0.698780034242939	-1.26376161740496
-0.829824535853607	-1.32920615928668
-0.907576404296722	-1.38095552073139
-1.34473397598843	-1.67769876129137
-1.79521843841853	-1.85997987802271
-1.94862920253291	-1.92124350409415
-2.61755243058279	-1.97650702579223
-3.2394472307981	-1.82380741217324
-3.55694669071262	-1.44364466759233
-3.64325489046951	-1.32250234158056
-3.73015288984874	-1.09960566689246
-3.82191319220561	-0.911452167770546
-3.87332541763815	-0.741745281255019
-3.9115810305213	-0.641592097293092
-3.93710819473204	-0.481471914370271
-3.94814748718291	-0.441722312998421
-3.97209778556632	-0.309703745252474
-3.97553734283137	-0.275647994717643
-3.80470601294321	-0.214009454188942
-3.64277984697359	-0.154475121527811
-3.43750706272546	-0.121497060696645
-3.24394398285026	-0.113939109075923
-3.36477552072747	-0.108189742108353
-3.3733065718473	-0.117709334260191
-3.08394635622503	-0.187774123810769
-2.89242484847976	-0.280641089986283
-2.86921214663614	-0.362782729847356
-2.94182979309756	-0.427174841303299
-3.04595717939877	-0.479297603378885
-3.15878162219629	-0.520788254935705
-3.27422145720425	-0.549461016608823
-3.38933934509364	-0.562146989123721
-3.50027071458741	-0.557134829126974
-3.60252998973809	-0.535238080950487
-2.87101886062693	-1.51735913976349
-2.87102341494682	-1.51735913976349
-3.40320724797124	-1.24197462157304
-3.78193877176572	-0.806678702369874
-3.93448834627534	-0.453335349731456
-3.98210263628733	-0.239022247667866
-3.99534653865122	-0.122832864388967
-3.99886066278532	-0.0624603677419674
-3.99977959864743	-0.0316145660075759
-4.00002391284061	-0.0159676502420713
-4.00002391284061	0.0159676502420713
-3.99977959864743	0.0316145660075759
-3.99886066278532	0.0624603677419674
-3.99534653865122	0.122832864388967
-3.98210263628733	0.239022247667866
-3.93448834627534	0.453335349731456
-3.78193877176572	0.806678702369874
-3.40320724797124	1.24197462157304
-2.87102341494682	1.51735913976349
-2.87101886062693	1.51735913976349
-3.60252998973809	0.535238080950487
-3.50027071458741	0.557134829126974
-3.38933934509364	0.562146989123727
-3.27422145720424	0.549461016608828
-3.1587816221963	0.5207882549357
-3.04595717939876	0.479297603378889
-2.94182979309756	0.427174841303299
-2.86921214663613	0.362782729847359
-2.89242484847976	0.280641089986283
-3.08394635622503	0.187774123810769
-3.37330657184729	0.117709334260193
-3.36477552072747	0.108189742108353
-3.24394398285027	0.113939109075922
-3.43750706272546	0.121497060696645
-3.64277984697359	0.154475121527811
-3.80470601294321	0.214009454188942
-3.97553734283137	0.275647994717643
-3.97209778556632	0.309703745252474
-3.94814748718291	0.441722312998421
-3.93710819473204	0.481471914370271
-3.9115810305213	0.641592097293092
-3.87332541763815	0.741745281255019
-3.82191319220561	0.911452167770546
-3.73015288984874	1.09960566689246
-3.64325489046951	1.32250234158056
-3.55694669071262	1.44364466759233
-3.2394472307981	1.82380741217324
-2.61755243058279	1.97650702579223
-1.94862920253291	1.92124350409415
-1.79521843841853	1.85997987802271
-1.34473397598843	1.67769876129138
-0.907576404296722	1.38095552073139
-0.829824535853606	1.32920615928668
-0.698780034242939	1.26376161740496
-0.55030180430348	1.21372179931793
-0.40351178608131	1.18651250449838
-0.380414883266917	1.10806562842085
-0.396259325238965	1.1585260259364
-0.47638516192448	1.41184335764216
-0.554790853312939	1.64080037295169
-0.239277730516248	1.16306900568352
-0.239277730516248	1.16306900568352
-0.0684927523450992	1.02213310740294
-0.0586671766020481	0.873715567479124
-0.0411710011858179	0.612276171378125
-0.0396229602661803	0.604468103883705
0.0255055034291975	0.484411859072929
0.0333436853547454	0.348376676269625
0.0339252678645817	0.328829640287395
0.0403063799284193	0.219038722881359
0.0353841558305874	0.203632167157181
0.0263523077969194	0.128152757546805
0.024550562192785	0.123777400058174
0.0159104347352298	0.0728987015268958
0.0161946073378655	0.0669494652491191
0.00818715495600792	0.0430370681455632
0.00730916332583507	0.0276263278730378
0.00568924166437274	0.0253114585792175
0.00173940827567222	0.0147193409418228
0.00144514596864511	0.00830629785236357
0.00179115307246405	0.00640334636298084
0.000764120475415453	0.00593559276124375
-0.000623398535899802	0.00446444120124968
-0.00122406925055759	0.00292013691716393
-0.00123445191320241	0.00168578344679193
-0.00097197704966358	0.000880445650806861
-0.000668756301018533	0.000427595984736437
-0.000425132494946836	0.000197811717872753
-0.000257940339995456	8.87506642374031e-05
-0.0001522905513744	3.90879994584075e-05
-8.85056353896012e-05	1.7028108384328e-05
-5.09713855688684e-05	7.37105199095945e-06
-2.92028087498706e-05	3.17909064142209e-06
-1.66814470575964e-05	1.36825018215638e-06
-9.51278762890741e-06	5.88176664817487e-07
-5.41954918490304e-06	2.52669796808974e-07
-3.08588767070437e-06	1.0850001863293e-07
-1.75655340950112e-06	4.65811313029633e-08
-9.99690060089291e-07	1.99956467018757e-08
-9.99686585067712e-07	1.99956008058583e-08
-9.99916519830702e-07	9.99940003199832e-09
-9.99959838342165e-07	6.66647407923443e-09
-9.99975239044358e-07	4.99991250146091e-09
-9.9998246940021e-07	3.99995200055999e-09
-9.99986445723451e-07	3.33330370396296e-09
-9.99988866943783e-07	2.85712303220646e-09
-9.99990448646327e-07	2.49998593757886e-09
-9.99991535506308e-07	2.22221179703104e-09
-9.99992310554278e-07	1.999992000032e-09
-9.99992310554278e-07	1.999992000032e-09
-9.99992025010333e-07	1.81817550715938e-09
-9.9999243851728e-07	1.6666615740896e-09
-9.99992748011381e-07	1.53845735094444e-09
-9.99992980277669e-07	1.42856793003766e-09
-9.99993153663733e-07	1.33333037037689e-09
-9.99993281107731e-07	1.24999746094259e-09
-9.99993371967833e-07	1.17646838998979e-09
-9.99993433166814e-07	1.1111091906754e-09
-9.99993469930224e-07	1.05262988774139e-09
-9.9999348627528e-07	9.99998500002187e-10
-9.9999635630307e-07	9.52379613434498e-10
-9.9999627531819e-07	4.80042018190022e-10
-9.99994381861687e-07	2.41962578622868e-10
-9.99991306195955e-07	1.21959904693749e-10
-9.99990473972595e-07	6.14732133788486e-11
-9.99988383392894e-07	3.09852311184467e-11
-9.99985362096059e-07	1.5617933066557e-11
-9.99983025759835e-07	7.8721320623635e-12
-9.99980715045533e-07	3.96790424833619e-12
-9.99979157810225e-07	1.999999995996e-12
-9.99979157810225e-07	-1.999999995996e-12
-9.99980715045533e-07	-3.96790424833619e-12
-9.99983025759835e-07	-7.8721320623635e-12
-9.99985362096059e-07	-1.5617933066557e-11
-9.99988383392894e-07	-3.09852311184467e-11
-9.99990473972595e-07	-6.14732133788486e-11
-9.99991306195955e-07	-1.21959904693749e-10
-9.99994381861687e-07	-2.41962578622868e-10
-9.9999627531819e-07	-4.80042018190022e-10
-9.9999635630307e-07	-9.52379613434498e-10
-9.9999348627528e-07	-9.99998500002187e-10
-9.99993469930224e-07	-1.05262988774139e-09
-9.99993433166814e-07	-1.1111091906754e-09
-9.99993371967833e-07	-1.17646838998979e-09
-9.99993281107731e-07	-1.24999746094259e-09
-9.99993153663733e-07	-1.33333037037689e-09
-9.99992980277669e-07	-1.42856793003766e-09
-9.99992748011381e-07	-1.53845735094444e-09
-9.9999243851728e-07	-1.6666615740896e-09
-9.99992025010333e-07	-1.81817550715938e-09
-9.99992310554278e-07	-1.999992000032e-09
-9.99992310554278e-07	-1.999992000032e-09
-9.99991535506308e-07	-2.22221179703104e-09
-9.99990448646327e-07	-2.49998593757886e-09
-9.99988866943783e-07	-2.85712303220646e-09
-9.99986445723451e-07	-3.33330370396296e-09
-9.9998246940021e-07	-3.99995200055999e-09
-9.99975239044358e-07	-4.99991250146091e-09
-9.99959838342165e-07	-6.66647407923443e-09
-9.99916519830702e-07	-9.99940003199832e-09
-9.99686585067712e-07	-1.99956008058583e-08
-9.99690060089291e-07	-1.99956467018757e-08


==> Tikz/Data/contour2/contour2_3.dat <==
x	y
-0.380784995085549	0.0211709206498422
-0.383203649847269	0.0287924628648248
-0.426630338620776	0.0492955506468368
-0.415575401032014	0.0325142414324563
-0.380784995085549	0.0211709206498422
-0.426630338620776	-0.0492955506468366
-0.383203649847269	-0.0287924628648248
-0.380784995085549	-0.0211709206498422
-0.415575401032014	-0.0325142414324563
-0.426630338620776	-0.0492955506468366
-0.194923139974218	0.00469572106156444
-0.185940398465538	0.00494186690360533
-0.206850614809046	0.00903913365548107
-0.20676194046904	0.00579307181585939
-0.194923139974218	0.00469572106156444
-0.206850614809046	-0.00903913365548105
-0.185940398465538	-0.00494186690360533
-0.194923139974218	-0.00469572106156445
-0.20676194046904	-0.00579307181585939
-0.206850614809046	-0.00903913365548105
-0.0224812162715465	-0.000243359783101319
-0.0213748753477529	-0.000192736634381809
-0.0221258135853082	-0.00019527674237556
-0.0227878652677154	-0.000212060861103559
-0.0224812162715465	-0.000243359783101319
-0.0221258135853082	0.00019527674237556
-0.0213748753477529	0.000192736634381809
-0.0224812162715465	0.000243359783101319
-0.0227878652677154	0.000212060861103559
-0.0221258135853082	0.00019527674237556
-0.000396722651963651	-9.02068289343113e-07
-0.000355122615727091	-4.13857814851115e-07
-0.000376674154641163	-3.48012133545305e-07
-0.000426690086472484	-5.4654644943904e-07
-0.000396722651963651	-9.02068289343113e-07
-0.000376674154641163	3.48012133545305e-07
-0.000355122615727091	4.13857814851115e-07
-0.000396722651963651	9.02068289343113e-07
-0.000426690086472484	5.4654644943904e-07
-0.000376674154641163	3.48012133545305e-07
-0.000109842486087999	-8.56609295330136e-08
-0.000107140080518836	-6.82913568053916e-08
-0.000108865759278756	-6.7683073273297e-08
-0.000112486069063904	-7.36038502631852e-08
-0.000109842486087999	-8.56609295330136e-08
-0.000108865759278756	6.7683073273297e-08
-0.000107140080518836	6.82913568053916e-08
-0.000109842486087999	8.56609295330133e-08
-0.000112486069063904	7.36038502631852e-08
-0.000108865759278756	6.7683073273297e-08
-4.28824059090951e-05	-2.04227987947671e-08
-4.06985821221886e-05	-1.60301104521548e-08
-4.25596767390248e-05	-1.58789458032343e-08
-4.56878279936481e-05	-1.91105854050803e-08
-4.28824059090951e-05	-2.04227987947671e-08
-4.25596767390248e-05	1.58789458032343e-08
-4.06985821221886e-05	1.60301104521548e-08
-4.28824059090951e-05	2.0422798794767e-08
-4.56878279936481e-05	1.91105854050803e-08
-4.25596767390248e-05	1.58789458032343e-08
-1.68124671477052e-05	-5.6245271877626e-09
-1.43347452772423e-05	-3.36681311514812e-09
-1.66537073866048e-05	-3.78542025135942e-09
-1.87375915542747e-05	-5.02983654863449e-09
-1.68124671477052e-05	-5.6245271877626e-09
-1.66537073866048e-05	3.78542025135943e-09
-1.43347452772423e-05	3.36681311514812e-09
-1.68124671477052e-05	5.62452718776258e-09
-1.87375915542747e-05	5.02983654863449e-09
-1.66537073866048e-05	3.78542025135943e-09
-3.20268939766361e-05	2.16751367416823e-08
-3.14540625982783e-05	2.15562689918941e-08
-3.22963443785053e-05	2.54295938395207e-08
-3.25766156137963e-05	2.27210302626809e-08
-3.20268939766361e-05	2.16751367416823e-08
-3.22963443785053e-05	-2.54295938395207e-08
-3.14540625982783e-05	-2.15562689918941e-08
-3.20268939766361e-05	-2.16751367416823e-08
-3.25766156137963e-05	-2.27210302626809e-08
-3.22963443785053e-05	-2.54295938395207e-08
-6.03085851314247e-05	-5.83230771819206e-08
-6.01040886749143e-05	-5.68419031253098e-08
-6.02133694832603e-05	-5.67560605649702e-08
-6.04716935888708e-05	-5.7381256610818e-08
-6.03085851314247e-05	-5.83230771819206e-08
-6.02133694832603e-05	5.67560605649702e-08
-6.01040886749143e-05	5.68419031253098e-08
-6.03085851314247e-05	5.83230771819206e-08
-6.04716935888708e-05	5.7381256610818e-08
-6.02133694832603e-05	5.67560605649702e-08
-9.99998127782669e-07	-1.28090857471235e-09
-1.04035477149235e-06	-1.34120301671797e-09
-1.13804369185897e-06	-1.47009794437972e-09
-1.21995381795725e-06	-1.55297347292674e-09
-1.28931374050669e-06	-1.6032403286439e-09
-1.34856677769817e-06	-1.63020732056344e-09
-1.23960706777453e-06	-1.32934169610596e-09
-1.42906292712341e-06	-1.56889844410517e-09
-1.56883495930796e-06	-1.88962940762795e-09
-3.24926085722866e-06	-5.94175480965599e-09
-2.732579117623e-06	-4.33304056703759e-09
-2.9191957689826e-06	-4.59634915786366e-09
-3.1458531284036e-06	-5.35682030883266e-09
-1.19542730034469e-05	-4.30660456394265e-08
-2.6261532130936e-05	-1.35555562067201e-07
-4.23816049566718e-05	-2.84612985113454e-07
-5.17912922059189e-05	-3.79643191652405e-07
-5.35225415556536e-05	-4.16060592455129e-07
-5.65024291875554e-05	-4.82259593415398e-07
-5.99655148604223e-05	-5.63644410381825e-07
-6.40407533322836e-05	-6.65160224480154e-07
-6.89022857541288e-05	-7.93855123914241e-07
-7.47898464352014e-05	-9.60010650410624e-07
-8.20408341107134e-05	-1.1790277978803e-06
-9.11423870847912e-05	-1.47469016474008e-06
-9.99671399531986e-05	-1.78503910330137e-06
-0.000126933235911469	-2.7041463664206e-06
-0.000183349062278174	-4.57903933824196e-06
-0.000209652234142617	-5.63774668543577e-06
-0.000237804868928874	-6.34647836640844e-06
-0.000259734931229726	-6.70562335467121e-06
-0.000277164441851992	-6.85193924322396e-06
-0.000291261594510992	-6.86713935573648e-06
-0.00030284058073433	-6.80138154698533e-06
-0.000312482494547754	-6.68612800296812e-06
-0.00032061084022955	-6.541448564958e-06
-0.000327540050311634	-6.38030282398656e-06
-0.000333507467783787	-6.21112163041194e-06
-0.000267385599933739	-5.0505901966018e-06
-0.000426149108746244	-1.11021931561207e-05
-0.00102021030789597	-3.38932058221945e-05
-0.00105394919821061	-3.74014328310987e-05
-0.00109387757033677	-4.1633572188567e-05
-0.0011416383863963	-4.68113541220759e-05
-0.0011994662272755	-5.32479362219663e-05
-0.00127046838058419	-6.1396643585244e-05
-0.00135907971388838	-7.19327122843196e-05
-0.00138502703689888	-7.52035767782598e-05
-0.00144296108650269	-7.93088335740109e-05
-0.0016444306523483	-9.21123546901057e-05
-0.00181025172506546	-0.000100309463674402
-0.00194841002812551	-0.000105348319727845
-0.00206483627157137	-0.000108200402827636
-0.00216398901766365	-0.00010952773418059
-0.0022492616588511	-0.000109787888614423
-0.00192550635329604	-9.87321204371457e-05
-0.00347340092769695	-0.000213264171460542
-0.00361802471537101	-0.000238788611796389
-0.00378196512411043	-0.000269173078259418
-0.00396946299964597	-0.000305748207013258
-0.00418606274421141	-0.000350332819535475
-0.00443916672968809	-0.000405467717833375
-0.00473891061047478	-0.000474794032090884
-0.00509960772730704	-0.000563691078237437
-0.00511185661685765	-0.000566948677564967
-0.00515049489265681	-0.0005732041421589
-0.0062901989216004	-0.000743916175018011
-0.00723730907791119	-0.000858214701144991
-0.00802773749039692	-0.000932649139768908
-0.008691629127848	-0.000978935808669873
-0.00925344378485204	-0.00100533528467854
-0.00973271724249315	-0.00101767856439005
-0.00986962852176758	-0.00102003943577652
-0.0106220898671413	-0.00111987405099403
-0.000208609278528894	-2.88380412437794e-06
-0.00021711037714342	-3.03587197475532e-06
-0.000228879590279663	-3.31788794450882e-06
-0.0295595298157001	-0.00529282025085596
-0.0322970211593442	-0.00630210227029514
-0.0353582540825751	-0.00746688618419074
-0.0356835872528972	-0.00764556809197677
-0.0383367956576885	-0.00922381983904526
-0.0417619065804403	-0.0113539031594953
-0.0463630126707895	-0.0143469052993076
-0.0529731084365142	-0.0188305148294437
-0.0611389837162574	-0.0245902874045343
-0.0695180760050076	-0.0287563457163343
-0.0781650922744582	-0.0321664778445422
-0.0854930995913348	-0.0343262123324628
-0.0917734928494945	-0.0356361045649713
-0.0962061481007695	-0.0358180148853188
-0.100023349491885	-0.035687449202309
-0.103689826969285	-0.0355152616467548
-0.0871336456614478	-0.0313316826281357
-0.149587072710855	-0.0724971543584203
-0.00122381973086475	-4.10801669318385e-05
-0.00123287061292828	-4.02705551561642e-05
-0.00151158852708373	-5.66595491321378e-05
-0.399332453465019	-0.290402061070511
-0.406673445805835	-0.320674331350047
-0.421001936448588	-0.364909379438226
-0.434466045043821	-0.400320209406204
-0.479606024510813	-0.445061679236616
-0.544473894356715	-0.496794069449201
-0.597688485642715	-0.52899988132153
-0.0476397740064208	-0.0424143454136874
-0.00322283451317628	-0.000176529504323698
-0.00380590131565338	-0.000223403228203769
-0.00400953286597855	-0.000243436883930217
-0.409713521622954	-0.389258186335555
-0.0073684900556366	-0.000607767779681019
-0.00379065361545359	-0.000186629593095328
-0.00274288360275188	-6.91707341543093e-05
-0.00273740561803333	-6.56926102525561e-05
-0.00290657691060134	-7.54980702260514e-05
-0.00771044889373524	-0.000644685668777323
-0.00910644310792182	-0.000839962321886492
-0.474204526811622	-0.313547081668815
-0.013373203872833	-0.00149696700259004
-0.0154371692126286	-0.00182960047152743
-0.0207664735345675	-0.00284170534765237
-0.0311929337914457	-0.00529129247574035
-0.0450139259935748	-0.00922878471515565
-0.046092766126751	-0.00959312594597288
-0.897943998957872	-0.137926545986257
-0.664002729539377	-0.0848098980804264
-0.107795998193552	-0.0352343937055114
-0.100595559112902	-0.0307725410670009
-0.142944121146378	-0.0531863492337237
-0.183458407239475	-0.0799986499316703
-0.583227790519744	-0.109429937127242
-0.270016589549289	-0.145671104629842
-0.280521625988119	-0.153589752197564
-0.189101876407785	-0.0396785892972981
-0.190442959714894	-0.0395282847036453
-0.196598585175329	-0.0420693320469108
-0.407082640580696	-0.277097386565761
-0.939487004677228	-0.293947914229334
-1.26405235046692	-0.369672706865422
-0.648223221534387	-0.555295773893412
-0.646546295762411	-0.522437449959186
-0.788526352291788	-0.676587319949453
-0.900513437391644	-0.68567943111848
-1.0577672756586	-0.70653432961435
-1.34739507748188	-1.064332695382
-1.63863348855356	-1.30792666635047
-1.94351512943756	-1.46075807315453
-2.26018753544312	-1.54283415602296
-2.57487254805334	-1.55930024399031
-2.87101757470957	-1.51735913976349
-2.87102142194982	-1.51735913976349
-3.40320412526798	-1.24197462157304
-3.78193445756126	-0.806678702369874
-3.93448333377817	-0.453335349731456
-3.98209730000072	-0.239022247667866
-3.99534105776657	-0.122832864388967
-3.99885511543883	-0.0624603677419674
-3.9997740196743	-0.0316145660075759
-4.00001831845264	-0.0159676502420713
-4.00001831845264	0.0159676502420713
-3.9997740196743	0.0316145660075759
-3.99885511543883	0.0624603677419674
-3.99534105776657	0.122832864388967
-3.98209730000072	0.239022247667866
-3.93448333377817	0.453335349731456
-3.78193445756126	0.806678702369874
-3.40320412526798	1.24197462157304
-2.87102142194982	1.51735913976349
-2.87101757470957	1.51735913976349
-2.57487254805334	1.55930024399031
-2.26018753544312	1.54283415602296
-1.94351512943756	1.46075807315453
-1.63863348855356	1.30792666635047
-1.34739507748188	1.064332695382
-1.0577672756586	0.70653432961435
-0.900513437391644	0.685679431118478
-0.788526352291789	0.676587319949454
-0.64654629576241	0.522437449959184
-0.648223221534387	0.555295773893412
-1.26405235046692	0.369672706865422
-0.939487004677228	0.293947914229334
-0.407082640580696	0.277097386565761
-0.196598585175329	0.0420693320469108
-0.190442959714895	0.0395282847036454
-0.189101876407785	0.0396785892972981
-0.280521625988119	0.153589752197564
-0.270016589549289	0.145671104629842
-0.583227790519758	0.109429937127242
-0.183458407239475	0.0799986499316703
-0.142944121146378	0.0531863492337237
-0.100595559112902	0.0307725410670009
-0.107795998193552	0.0352343937055114
-0.664002729539377	0.0848098980804264
-0.897943998957872	0.137926545986257
-0.046092766126751	0.00959312594597288
-0.0450139259935748	0.00922878471515565
-0.0311929337914457	0.00529129247574034
-0.0207664735345675	0.00284170534765238
-0.0154371692126286	0.00182960047152743
-0.013373203872833	0.00149696700259004
-0.474204526811613	0.31354708166881
-0.00910644310792182	0.000839962321886492
-0.00771044889373523	0.000644685668777321
-0.0073684900556366	0.000607767779681019
-0.409713521622959	0.389258186335559
-0.00400953286597855	0.000243436883930217
-0.00380590131565338	0.000223403228203769
-0.00322283451317628	0.000176529504323698
-0.0476397740064208	0.0424143454136874
-0.597688485642715	0.52899988132153
-0.544473894356715	0.496794069449201
-0.479606024510813	0.445061679236616
-0.434466045043821	0.400320209406204
-0.421001936448588	0.364909379438226
-0.406673445805835	0.320674331350047
-0.399332453465019	0.290402061070511
-0.00151158852708373	5.66595491321378e-05
-0.00123287061292828	4.02705551561642e-05
-0.00122381973086475	4.10801669318385e-05
-0.149587072710855	0.0724971543584203
-0.0871336456614474	0.0313316826281355
-0.103689826969285	0.0355152616467548
-0.100023349491885	0.035687449202309
-0.0962061481007695	0.0358180148853188
-0.0917734928494945	0.0356361045649713
-0.0854930995913348	0.0343262123324628
-0.0781650922744582	0.0321664778445422
-0.0695180760050076	0.0287563457163343
-0.0611389837162574	0.0245902874045343
-0.0529731084365142	0.0188305148294437
-0.0463630126707895	0.0143469052993076
-0.0417619065804403	0.0113539031594953
-0.0383367956576885	0.00922381983904526
-0.0356835872528972	0.00764556809197677
-0.0353582540825751	0.00746688618419074
-0.0322970211593442	0.00630210227029514
-0.0295595298157001	0.00529282025085596
-0.000228879590279663	3.31788794450882e-06
-0.00021711037714342	3.03587197475532e-06
-0.000208609278528894	2.88380412437794e-06
-0.0106220898671413	0.00111987405099403
-0.00986962852176758	0.00102003943577652
-0.00973271724249315	0.00101767856439005
-0.00925344378485204	0.00100533528467854
-0.008691629127848	0.000978935808669873
-0.00802773749039692	0.000932649139768908
-0.00723730907791119	0.000858214701144991
-0.0062901989216004	0.000743916175018011
-0.00515049489265681	0.0005732041421589
-0.00511185661685765	0.000566948677564967
-0.00509960772730704	0.000563691078237437
-0.00473891061047478	0.000474794032090884
-0.00443916672968809	0.000405467717833375
-0.00418606274421141	0.000350332819535475
-0.00396946299964597	0.000305748207013258
-0.00378196512411043	0.000269173078259418
-0.00361802471537101	0.000238788611796389
-0.00347340092769695	0.000213264171460542
-0.00192550635329605	9.87321204371462e-05
-0.0022492616588511	0.000109787888614423
-0.00216398901766365	0.00010952773418059
-0.00206483627157137	0.000108200402827636
-0.00194841002812551	0.000105348319727845
-0.00181025172506546	0.000100309463674402
-0.0016444306523483	9.21123546901057e-05
-0.00144296108650269	7.93088335740109e-05
-0.00138502703689888	7.52035767782598e-05
-0.00135907971388838	7.19327122843196e-05
-0.00127046838058419	6.1396643585244e-05
-0.0011994662272755	5.32479362219663e-05
-0.0011416383863963	4.68113541220759e-05
-0.00109387757033677	4.1633572188567e-05
-0.00105394919821061	3.74014328310987e-05
-0.00102021030789597	3.38932058221945e-05
-0.000426149108746244	1.11021931561207e-05
-0.000267385599933738	5.05059019660177e-06
-0.000333507467783787	6.21112163041194e-06
-0.000327540050311634	6.38030282398656e-06
-0.00032061084022955	6.541448564958e-06
-0.000312482494547754	6.68612800296812e-06
-0.00030284058073433	6.80138154698533e-06
-0.000291261594510992	6.86713935573648e-06
-0.000277164441851992	6.85193924322396e-06
-0.000259734931229726	6.70562335467121e-06
-0.000237804868928874	6.34647836640844e-06
-0.000209652234142617	5.63774668543577e-06
-0.000183349062278174	4.57903933824196e-06
-0.000126933235911469	2.7041463664206e-06
-9.99671399531986e-05	1.78503910330137e-06
-9.11423870847912e-05	1.47469016474008e-06
-8.20408341107134e-05	1.1790277978803e-06
-7.47898464352014e-05	9.60010650410624e-07
-6.89022857541288e-05	7.93855123914241e-07
-6.40407533322836e-05	6.65160224480154e-07
-5.99655148604223e-05	5.63644410381825e-07
-5.65024291875554e-05	4.82259593415398e-07
-5.35225415556536e-05	4.16060592455129e-07
-5.17912922059189e-05	3.79643191652405e-07
-4.23816049566718e-05	2.84612985113454e-07
-2.62615321309359e-05	1.355555620672e-07
-1.1954273003447e-05	4.30660456394267e-08
-3.1458531284036e-06	5.35682030883266e-09
-2.9191957689826e-06	4.59634915786366e-09
-2.732579117623e-06	4.33304056703759e-09
-3.24926085722867e-06	5.94175480965601e-09
-1.56883495930796e-06	1.88962940762795e-09
-1.42906292712341e-06	1.56889844410517e-09
-1.23960706777453e-06	1.32934169610596e-09
-1.34856677769817e-06	1.63020732056344e-09
-1.28931374050669e-06	1.6032403286439e-09
-1.21995381795725e-06	1.55297347292674e-09
-1.13804369185897e-06	1.47009794437972e-09
-1.04035477149235e-06	1.34120301671797e-09
-9.99998127782669e-07	1.28090857471235e-09
-9.99998175057064e-07	1.24999746094259e-09
-9.99998265919194e-07	1.17646838998979e-09
-9.99998327119812e-07	1.1111091906754e-09
-9.99998363884543e-07	1.05262988774139e-09
-9.99998380230661e-07	9.99998500002187e-10
-9.99998628041968e-07	9.52379613434498e-10
-9.99998339408248e-07	4.80042018190022e-10
-9.99996366862282e-07	2.41962578622868e-10
-9.99993254886543e-07	1.21959904693749e-10
-9.99992404731108e-07	6.14732133788486e-11
-9.99990305179797e-07	3.09852311184467e-11
-9.99987279362219e-07	1.5617933066557e-11
-9.99984940745086e-07	7.8721320623635e-12
-9.9998262887554e-07	3.96790424833619e-12
-9.99981071055958e-07	1.999999995996e-12
-9.99981071055958e-07	-1.999999995996e-12
-9.9998262887554e-07	-3.96790424833619e-12
-9.99984940745086e-07	-7.8721320623635e-12
-9.99987279362219e-07	-1.5617933066557e-11
-9.99990305179797e-07	-3.09852311184467e-11
-9.99992404731108e-07	-6.14732133788486e-11
-9.99993254886543e-07	-1.21959904693749e-10
-9.99996366862282e-07	-2.41962578622868e-10
-9.99998339408248e-07	-4.80042018190022e-10
-9.99998628041968e-07	-9.52379613434498e-10
-9.99998380230661e-07	-9.99998500002187e-10
-9.99998363884543e-07	-1.05262988774139e-09
-9.99998327119812e-07	-1.1111091906754e-09
-9.99998265919194e-07	-1.17646838998979e-09
-9.99998175057064e-07	-1.24999746094259e-09
-9.99998127782669e-07	-1.28090857471235e-09


==> Tikz/Data/contour2/contour2_4.dat <==
x	y
-0.224250581083789	-0.0164468318549297
-0.210605871727229	-0.0117584703647885
-0.174396846167448	-0.00450424621965306
-0.192791269081	-0.00400020068828192
-0.217034191231269	-0.00624730240433386
-0.224337804135736	-0.0129537544783843
-0.224250581083789	-0.0164468318549297
-0.192791269081	0.00400020068828192
-0.174396846167448	0.00450424621965306
-0.210605871727229	0.0117584703647885
-0.224250581083789	0.0164468318549297
-0.224337804135736	0.0129537544783843
-0.217034191231269	0.00624730240433386
-0.192791269081	0.00400020068828192
-0.0219917194495784	0.000178644334622962
-0.0196500316999018	0.000170723390563452
-0.0230999891779596	0.000328584052436862
-0.0240562278695954	0.000230983080006903
-0.0219917194495784	0.000178644334622962
-0.0230999891779596	-0.000328584052436862
-0.0196500316999018	-0.000170723390563452
-0.0219917194495784	-0.000178644334622962
-0.0240562278695954	-0.000230983080006903
-0.0230999891779596	-0.000328584052436862
-0.00339685568167972	7.32774872862857e-05
-0.00445650407240011	0.000144244452611998
-0.00467970005574598	0.000222638121473336
-0.00372748800334384	0.000109815112591909
-0.00339685568167972	7.32774872862857e-05
-0.00467970005574597	-0.000222638121473334
-0.00445650407240011	-0.000144244452611998
-0.00339685568167972	-7.32774872862857e-05
-0.00372748800334384	-0.000109815112591909
-0.00467970005574597	-0.000222638121473334
-0.000420343213154924	-1.63478759317839e-06
-0.000374372351366654	-8.88449949130446e-07
-0.000331707895035222	-3.74695628999087e-07
-0.000372904990942688	-2.48827547899937e-07
-0.000468513529561283	-6.28338138090636e-07
-0.000457491683566382	-1.20446769579461e-06
-0.000420343213154924	-1.63478759317839e-06
-0.000372904990942688	2.48827547899937e-07
-0.000331707895035222	3.74695628999087e-07
-0.000374372351366654	8.88449949130446e-07
-0.000420343213154924	1.63478759317839e-06
-0.000457491683566382	1.20446769579461e-06
-0.000468513529561283	6.28338138090636e-07
-0.000372904990942688	2.48827547899937e-07
-0.000108408563998418	5.96096437835402e-08
-0.00010053811709321	6.23838931710018e-08
-0.000112863203338938	1.41602750755629e-07
-0.000124920012482458	8.66130247248806e-08
-0.000108408563998418	5.96096437835402e-08
-0.000112863203338938	-1.41602750755629e-07
-0.00010053811709321	-6.23838931710018e-08
-0.000108408563998418	-5.96096437835403e-08
-0.000124920012482458	-8.66130247248806e-08
-0.000112863203338938	-1.41602750755629e-07
-6.30671931958242e-05	-1.04298911508511e-07
-5.57160418759712e-05	-5.10542988291959e-08
-5.96444217228183e-05	-4.79684671159785e-08
-6.89305463936989e-05	-7.04427476782336e-08
-6.30671931958242e-05	-1.04298911508511e-07
-5.96444217228183e-05	4.79684671159785e-08
-5.57160418759712e-05	5.10542988291959e-08
-6.30671931958242e-05	1.04298911508511e-07
-6.89305463936989e-05	7.04427476782336e-08
-5.96444217228183e-05	4.79684671159785e-08
-4.31707439246485e-05	-2.45244572823654e-08
-3.82727237957726e-05	-1.46722539814428e-08
-4.24469062319477e-05	-1.43332122063571e-08
-4.94629246044821e-05	-2.15813408850618e-08
-4.31707439246485e-05	-2.45244572823654e-08
-4.24469062319477e-05	1.43332122063571e-08
-3.82727237957726e-05	1.46722539814428e-08
-4.31707439246485e-05	2.45244572823654e-08
-4.94629246044821e-05	2.15813408850618e-08
-4.24469062319477e-05	1.43332122063571e-08
-7.85721663450987e-05	-2.52017472094913e-08
-7.44996452496712e-05	-2.00159186426085e-08
-7.82855558897338e-05	-2.05971040583224e-08
-8.3139727000194e-05	-2.36298683806063e-08
-7.85721663450987e-05	-2.52017472094913e-08
-7.82855558897338e-05	2.05971040583224e-08
-7.44996452496712e-05	2.00159186426085e-08
-7.85721663450987e-05	2.52017472094913e-08
-8.3139727000194e-05	2.36298683806063e-08
-7.82855558897338e-05	2.05971040583224e-08
-1.69217650739006e-05	-6.89815225287117e-09
-1.22422211617311e-05	-2.6341255798738e-09
-1.66219238034129e-05	-3.42472701871987e-09
-2.05576470121943e-05	-5.77499109700009e-09
-1.69217650739006e-05	-6.89815225287117e-09
-1.66219238034129e-05	3.42472701871988e-09
-1.22422211617311e-05	2.6341255798738e-09
-1.69217650739006e-05	6.89815225287117e-09
-2.05576470121943e-05	5.77499109700009e-09
-1.66219238034129e-05	3.42472701871988e-09
-3.46745446739067e-06	9.71695811915275e-11
-3.39799389708117e-06	9.80248090694113e-11
-3.31751231516232e-06	1.88038260441705e-10
-3.47801054813898e-06	2.18357776619194e-10
-3.50830848339137e-06	2.03843137018631e-10
-3.57807188365193e-06	1.06082387441401e-10
-3.46745446739067e-06	9.71695811915275e-11
-3.47801054813898e-06	-2.18357776619193e-10
-3.31751231516232e-06	-1.88038260441705e-10
-3.39799389708117e-06	-9.80248090694113e-11
-3.46745446739067e-06	-9.71695811915277e-11
-3.57807188365193e-06	-1.06082387441401e-10
-3.50830848339137e-06	-2.03843137018631e-10
-3.47801054813898e-06	-2.18357776619193e-10
-9.99999672968392e-07	-3.97642143949532e-10
-1.22407388007622e-06	-3.30538829994889e-10
-1.37596332760231e-06	-3.47799338696942e-10
-1.89631815267747e-06	-6.12714302344611e-10
-2.60648403794221e-06	-9.25583681422566e-10
-3.06006226337046e-06	-1.30768636502637e-09
-2.69945587070847e-06	-2.11892529528973e-09
-1.91300619084112e-06	-8.79655113949573e-10
-1.46881564332214e-06	-8.59652596949827e-10
-1.97624335975534e-06	-1.7953068246528e-09
-2.70209801960826e-06	-2.15003695215491e-09
-3.890219716522e-06	-4.87624404354661e-09
-4.02997782908296e-06	-3.91175246302719e-09
-4.67007146605117e-06	-2.45533709572033e-09
-4.94562816459329e-06	-2.51584770671164e-09
-5.19354427902398e-06	-2.87845087336599e-09
-7.16011071202757e-06	-7.98299832465886e-09
-9.52825152971434e-06	-1.42030271883419e-08
-1.07226170446965e-05	-2.22142086207339e-08
-1.11208461592678e-05	-1.79559371405611e-08
-1.32563223137519e-05	-1.48363664624813e-08
-1.76011746256864e-05	-3.57629387352104e-08
-2.15150842320345e-05	-6.7670414884367e-08
-2.99396074461532e-05	-1.08549234547569e-07
-3.22470557113434e-05	-8.88099877484488e-08
-3.70317703648709e-05	-9.57221832892251e-08
-5.0555236405466e-05	-1.42259017869334e-07
-6.98275132084596e-05	-2.27565293471071e-07
-9.82645038286961e-05	-4.02442990700271e-07
-0.000141294415305541	-8.0762586287783e-07
-0.000146751462660915	-9.2142809824746e-07
-0.000206566288127538	-1.58739220043605e-06
-0.000220964163980081	-1.59103138961895e-06
-0.000267075481069131	-1.89753404894189e-06
-0.000373618703902882	-3.19762866366081e-06
-0.000502780073297289	-4.62467071912932e-06
-0.000696141924746645	-7.51180366046421e-06
-0.000739897039390595	-4.9121655808877e-06
-0.000787647495237113	-4.00260445051995e-06
-0.00113516674324159	-8.83816788406203e-06
-0.00152351839287258	-1.22826824657887e-05
-0.00214028566776203	-2.24278852777739e-05
-0.00240784102942296	-1.45170294462157e-05
-0.00226444965425889	-6.67281160395911e-06
-0.00247729375843245	-7.13047933591078e-06
-0.00267019044976471	-8.53957504049669e-06
-0.00287751639191836	-1.89679079803415e-05
-0.00401386970061784	-5.55064047293091e-05
-0.00492561364705359	-8.44207157113845e-05
-0.00665818976468881	-0.000263361819428808
-0.00977126197702786	-0.000735910984058362
-0.00880864636586126	-0.000400997514686541
-0.00882610541747281	-0.000295862713301104
-0.0139077542210332	-0.000791834866846609
-0.0167003386383871	-0.00139160091145305
-0.0257590316282598	-0.00309710510977295
-0.0226299449410083	-0.00164978061931264
-0.0261889716965219	-0.00185865112627745
-0.02678096289404	-0.00106458569671693
-0.0275371970273206	-0.00104375159311572
-0.0299369644289871	-0.00126043863288316
-0.0499212318042253	-0.00488443902485712
-0.0640276271428943	-0.0063991587104349
-0.0971125989668863	-0.0136766233596576
-0.140752109265485	-0.0254323834830282
-0.142327358902407	-0.0262783299484704
-0.14188629791312	-0.0257287575592408
-0.159525812471324	-0.0237517736881827
-0.162308042179503	-0.0158957782912771
-0.181924324547697	-0.0174171592611824
-0.207208668750882	-0.0228831103758895
-0.23170424724561	-0.0465117497886553
-0.240491882474981	-0.0571746351666524
-0.333394031407432	-0.162319163809434
-0.289512688379641	-0.0756000530337608
-0.314555970363852	-0.0741996926555217
-0.327138780285983	-0.0450882600622544
-0.337941011801932	-0.0444250235000695
-0.394986519117951	-0.0598948569115073
-0.503668616322537	-0.172669172769202
-0.684435941688012	-0.421281020373145
-0.711706181049186	-0.287457821488573
-0.752566753776111	-0.291916545844088
-0.855524390410095	-0.224461290152213
-0.92217046822992	-0.209185602160598
-0.947592604638441	-0.110428912291029
-0.965161166751685	-0.09914295828114
-1.04509974430868	-0.127841947340052
-1.16235365169241	-0.29237970066629
-1.46371990883584	-0.780841654657922
-1.499423558463	-0.823876499167355
-1.83813757643423	-1.1297171921032
-2.18144530522932	-1.3319550540562
-2.52908267804254	-1.45798980661127
-2.87101757470957	-1.51735913976349
-2.87101942895282	-1.51735913976349
-3.40320100256472	-1.24197462157304
-3.7819301433568	-0.806678702369874
-3.934478321281	-0.453335349731456
-3.98209196371412	-0.239022247667866
-3.99533557688192	-0.122832864388967
-3.99884956809234	-0.0624603677419674
-3.99976844070117	-0.0316145660075759
-4.00001272406467	-0.0159676502420713
-4.00001272406467	0.0159676502420713
-3.99976844070117	0.0316145660075759
-3.99884956809234	0.0624603677419674
-3.99533557688192	0.122832864388967
-3.98209196371412	0.239022247667866
-3.934478321281	0.453335349731456
-3.7819301433568	0.806678702369874
-3.40320100256472	1.24197462157304
-2.87101942895282	1.51735913976349
-2.87101757470957	1.51735913976349
-2.52908267804254	1.45798980661127
-2.18144530522932	1.3319550540562
-1.83813757643423	1.1297171921032
-1.499423558463	0.823876499167353
-1.46371990883584	0.780841654657922
-1.16235365169241	0.29237970066629
-1.04509974430868	0.127841947340052
-0.965161166751685	0.09914295828114
-0.947592604638441	0.110428912291029
-0.92217046822992	0.209185602160598
-0.855524390410095	0.224461290152212
-0.752566753776111	0.291916545844089
-0.711706181049186	0.287457821488573
-0.684435941688011	0.421281020373143
-0.503668616322537	0.172669172769202
-0.394986519117951	0.0598948569115073
-0.337941011801932	0.0444250235000696
-0.327138780285983	0.0450882600622544
-0.314555970363851	0.0741996926555214
-0.289512688379641	0.0756000530337608
-0.333394031407432	0.162319163809434
-0.240491882474981	0.0571746351666524
-0.23170424724561	0.0465117497886554
-0.207208668750882	0.0228831103758895
-0.181924324547697	0.0174171592611824
-0.162308042179503	0.0158957782912771
-0.159525812471324	0.0237517736881828
-0.14188629791312	0.0257287575592408
-0.142327358902406	0.0262783299484699
-0.140752109265485	0.0254323834830282
-0.0971125989668862	0.0136766233596575
-0.0640276271428943	0.0063991587104349
-0.0499212318042253	0.00488443902485712
-0.0299369644289871	0.00126043863288316
-0.0275371970273206	0.00104375159311572
-0.02678096289404	0.00106458569671693
-0.0261889716965219	0.00185865112627744
-0.0226299449410083	0.00164978061931264
-0.0257590316282599	0.00309710510977298
-0.0167003386383872	0.00139160091145306
-0.0139077542210332	0.000791834866846609
-0.0088261054174728	0.000295862713301103
-0.00880864636586126	0.000400997514686541
-0.00977126197702783	0.000735910984058356
-0.00665818976468881	0.000263361819428808
-0.00492561364705359	8.44207157113845e-05
-0.00401386970061785	5.55064047293092e-05
-0.00287751639191836	1.89679079803415e-05
-0.00267019044976471	8.53957504049669e-06
-0.00247729375843245	7.13047933591078e-06
-0.00226444965425889	6.67281160395911e-06
-0.00240784102942296	1.45170294462157e-05
-0.00214028566776203	2.24278852777738e-05
-0.00152351839287258	1.22826824657887e-05
-0.00113516674324159	8.83816788406205e-06
-0.000787647495237113	4.00260445051994e-06
-0.000739897039390595	4.9121655808877e-06
-0.000696141924746644	7.51180366046419e-06
-0.000502780073297289	4.62467071912933e-06
-0.000373618703902882	3.1976286636608e-06
-0.000267075481069131	1.89753404894189e-06
-0.000220964163980081	1.59103138961895e-06
-0.000206566288127538	1.58739220043605e-06
-0.000146751462660915	9.2142809824746e-07
-0.000141294415305541	8.0762586287783e-07
-9.82645038286962e-05	4.02442990700272e-07
-6.98275132084596e-05	2.27565293471071e-07
-5.0555236405466e-05	1.42259017869335e-07
-3.70317703648709e-05	9.57221832892254e-08
-3.22470557113434e-05	8.88099877484488e-08
-2.99396074461531e-05	1.08549234547568e-07
-2.15150842320345e-05	6.76704148843673e-08
-1.76011746256864e-05	3.57629387352104e-08
-1.32563223137519e-05	1.48363664624812e-08
-1.11208461592678e-05	1.79559371405611e-08
-1.07226170446965e-05	2.22142086207339e-08
-9.52825152971434e-06	1.42030271883419e-08
-7.16011071202757e-06	7.98299832465886e-09
-5.19354427902398e-06	2.87845087336599e-09
-4.94562816459329e-06	2.51584770671164e-09
-4.67007146605117e-06	2.45533709572033e-09
-4.02997782908296e-06	3.91175246302719e-09
-3.890219716522e-06	4.87624404354661e-09
-2.70209801960826e-06	2.1500369521549e-09
-1.97624335975534e-06	1.79530682465281e-09
-1.46881564332214e-06	8.59652596949827e-10
-1.91300619084112e-06	8.79655113949573e-10
-2.69945587070847e-06	2.11892529528973e-09
-3.06006226337046e-06	1.30768636502637e-09
-2.60648403794221e-06	9.25583681422566e-10
-1.89631815267747e-06	6.12714302344611e-10
-1.37596332760231e-06	3.47799338696942e-10
-1.22407388007622e-06	3.30538829994889e-10
-9.99999672968392e-07	3.97642143949532e-10
-9.99998351862876e-07	2.41962578622868e-10
-9.99995203577131e-07	1.21959904693749e-10
-9.99994335489622e-07	6.14732133788486e-11
-9.999922269667e-07	3.09852311184467e-11
-9.99989196628379e-07	1.5617933066557e-11
-9.99986855730337e-07	7.8721320623635e-12
-9.99984542705547e-07	3.96790424833619e-12
-9.99982984301691e-07	1.999999995996e-12
-9.99982984301691e-07	-1.999999995996e-12
-9.99984542705547e-07	-3.96790424833619e-12
-9.99986855730337e-07	-7.8721320623635e-12
-9.99989196628379e-07	-1.5617933066557e-11
-9.999922269667e-07	-3.09852311184467e-11
-9.99994335489622e-07	-6.14732133788486e-11
-9.99995203577131e-07	-1.21959904693749e-10
-9.99998351862876e-07	-2.41962578622868e-10
-9.99999672968392e-07	-3.97642143949532e-10


==> Tikz/Data/contour2/contour2_5.dat <==
x	y
-0.0237187620843726	-0.000413808321772404
-0.0179251880520507	-0.000148710146745095
-0.0218576253138486	-0.000162011926870364
-0.0253245904714755	-0.000249905298910248
-0.0237187620843726	-0.000413808321772404
-0.0218576253138486	0.000162011926870364
-0.0179251880520507	0.000148710146745095
-0.0237187620843726	0.000413808321772404
-0.0253245904714755	0.000249905298910248
-0.0218576253138486	0.000162011926870364
-0.012404691109357	-0.000135603607330119
-0.00966103021760547	-5.88628080780688e-05
-0.0117778342662647	-7.0204900903631e-05
-0.0137937893095457	-0.000100484593362987
-0.012404691109357	-0.000135603607330119
-0.0117778342662647	7.0204900903631e-05
-0.00966103021760547	5.88628080780688e-05
-0.012404691109357	0.000135603607330119
-0.0137937893095457	0.000100484593362987
-0.0117778342662647	7.0204900903631e-05
-0.0156082534331729	5.90774757874005e-05
-0.0153689502445844	5.91272910766102e-05
-0.0157131163853946	7.04307771331083e-05
-0.0158607840850912	6.20005486573868e-05
-0.0156082534331729	5.90774757874005e-05
-0.0157131163853946	-7.04307771331083e-05
-0.0153689502445844	-5.91272910766102e-05
-0.0156082534331729	-5.90774757874005e-05
-0.0158607840850912	-6.20005486573868e-05
-0.0157131163853946	-7.04307771331083e-05
-7.81962686010192e-05	1.91902180351606e-08
-6.84150691740421e-05	1.76886795690932e-08
-7.893674936993e-05	3.10866776280112e-08
-9.07374034026841e-05	2.70256044115252e-08
-7.81962686010192e-05	1.91902180351606e-08
-7.893674936993e-05	-3.10866776280111e-08
-6.84150691740421e-05	-1.76886795690932e-08
-7.81962686010192e-05	-1.91902180351606e-08
-9.07374034026841e-05	-2.70256044115252e-08
-7.893674936993e-05	-3.10866776280111e-08
-1.23771458994838e-05	-4.51583345810122e-09
-1.06231977559308e-05	-2.14752156212027e-09
-1.21075560111378e-05	-1.5366560334748e-09
-1.6590140220221e-05	-3.06403378608033e-09
-2.2377702470114e-05	-6.52014564536568e-09
-1.7031063000096e-05	-8.17177731797974e-09
-1.23771458994838e-05	-4.51583345810122e-09
-1.21075560111378e-05	1.53665603347479e-09
-1.06231977559308e-05	2.14752156212027e-09
-1.23771458994838e-05	4.51583345810121e-09
-1.7031063000096e-05	8.17177731797974e-09
-2.2377702470114e-05	6.52014564536568e-09
-1.6590140220221e-05	3.06403378608033e-09
-1.21075560111378e-05	1.53665603347479e-09
-2.56004245087889e-06	-3.10641762453589e-10
-2.43894712367748e-06	-2.35161506211385e-10
-2.43779434001022e-06	-1.184148464781e-10
-2.54553569834548e-06	-1.19986788816389e-10
-3.2263914938027e-06	-9.10634998159137e-11
-3.46666168532828e-06	-8.81051917412527e-11
-3.84929700883241e-06	-1.1893536856165e-10
-3.77201437133047e-06	-2.2867143769878e-10
-3.49058844106276e-06	-3.63492372460882e-10
-3.14998781966684e-06	-3.46371306811687e-10
-2.56004245087889e-06	-3.10641762453589e-10
-2.54553569834548e-06	1.19986788816389e-10
-2.43779434001022e-06	1.184148464781e-10
-2.43894712367748e-06	2.35161506211385e-10
-2.56004245087889e-06	3.10641762453589e-10
-3.14998781966684e-06	3.46371306811687e-10
-3.49058844106276e-06	3.63492372460882e-10
-3.77201437133047e-06	2.2867143769878e-10
-3.84929700883241e-06	1.1893536856165e-10
-3.46666168532828e-06	8.81051917412527e-11
-3.2263914938027e-06	9.10634998159137e-11
-2.54553569834548e-06	1.19986788816389e-10
-9.99999849089236e-07	-2.23875884598321e-10
-1.37296934233779e-06	-2.62996461331993e-10
-1.89088781812998e-06	-5.21546872354682e-10
-2.59731899903979e-06	-8.03995331482718e-10
-3.59855945286665e-06	-1.63041351655004e-09
-4.89198256626254e-06	-1.91609350746986e-09
-6.08882978252804e-06	-3.66660735210594e-09
-6.98074835037146e-06	-5.98172906670381e-09
-9.78291370635949e-06	-1.12640904283964e-08
-1.11974227295e-05	-9.15191395828098e-09
-1.27827838473846e-05	-9.19391006772388e-09
-1.75510727078977e-05	-1.45138433454231e-08
-2.40934004353106e-05	-2.2936058546528e-08
-2.78042889422846e-05	-1.80440171914918e-08
-3.18147379390092e-05	-1.88762220355204e-08
-3.56633933575495e-05	-2.61986257662554e-08
-3.37011867870823e-05	-4.51615466007288e-08
-3.26786892508435e-05	-4.53612260951115e-08
-3.42453633685947e-05	-5.32392952853306e-08
-4.80910752789491e-05	-1.00921151177703e-07
-6.59966329725189e-05	-1.56383019748548e-07
-9.18949970974041e-05	-2.7061271375395e-07
-0.00010896286314294	-2.77551563164371e-07
-0.000115061571645464	-1.85633245063898e-07
-0.000167822848182709	-5.22063542623129e-07
-0.000224594297782128	-6.79718907459289e-07
-0.000265814531271302	-1.05864393859479e-06
-0.000343689639826543	-2.20290623546957e-06
-0.000466226358642819	-3.24590406072692e-06
-0.000619159765625525	-4.20806157496434e-06
-0.000625954958057966	-3.80433640708009e-06
-0.000708780437510536	-2.31312217199338e-06
-0.00074477288761683	-2.32210821082492e-06
-0.00077793464832684	-2.65717685658453e-06
-0.00110768075321161	-7.60318176399652e-06
-0.00147239920420914	-9.68274309548325e-06
-0.00203223739666838	-1.61956381636199e-05
-0.00216176583883493	-1.23658482251755e-05
-0.00206501658863565	-5.82044725761467e-06
-0.00246877931634053	-6.68863748798453e-06
-0.00283470203973459	-9.3616752377965e-06
-0.00311619412313584	-2.14104877829914e-05
-0.00389052043674211	-4.63083072162123e-05
-0.00560990897042601	-9.70957939637667e-05
-0.00763305194920601	-0.000148271233729591
-0.00977859725869541	-0.00023574408785812
-0.0119250038069576	-0.000440968063526411
-0.0166038992917147	-0.000740961510155402
-0.0231764739988474	-0.00125558934453713
-0.0234586394217068	-0.000877107690334568
-0.0261044933732535	-0.000804214927479424
-0.0345006153982509	-0.00156234291349151
-0.0440233313629157	-0.00328921764653088
-0.0502236843058002	-0.002733988022479
-0.0340580047304312	-0.000952954863172755
-0.0316637291283582	-0.000689180825227695
-0.0327668065158034	-0.000708591787590502
-0.0441318400037449	-0.001002527183177
-0.0566435143310278	-0.00165350260896529
-0.0683573284013951	-0.00358503833208049
-0.0789815409201118	-0.00539985030414317
-0.118516311906137	-0.015644013143102
-0.127599941232746	-0.011059608427472
-0.0920551911140394	-0.00527136696058457
-0.0685338695115404	-0.00220347583303873
-0.081464399719779	-0.0022951848512741
-0.11178604515222	-0.00378627544966327
-0.127193798795567	-0.00556194472684874
-0.174748978876246	-0.0145220782983304
-0.235540154677774	-0.0276638704075698
-0.278878346567389	-0.0483813719799171
-0.283958271472088	-0.0366285208793153
-0.320130065777089	-0.0344076411964942
-0.347392707300047	-0.0249918202216384
-0.354977445841531	-0.0129784911297672
-0.363163929932522	-0.0122530127382191
-0.404059743575138	-0.0158289065379486
-0.454595042946576	-0.0373168672335317
-0.499863347877552	-0.0847926942783248
-0.700165989977573	-0.220288613870038
-0.754330381488827	-0.155811413366855
-0.800029422363727	-0.146973364572926
-0.873664786683224	-0.098332552096504
-0.928191412254695	-0.0633049280628813
-1.17629258633315	-0.152376476468962
-1.407394710799	-0.383737722177648
-1.41889355093569	-0.401922257111241
-1.80211337925225	-0.819226777313666
-2.15997244367012	-1.10785998024115
-2.52230412478641	-1.33853254210094
-2.8901490308528	-1.50745917823005
-3.40319787986146	-1.24197462157304
-3.78192582915234	-0.806678702369874
-3.93447330878383	-0.453335349731456
-3.98208662742751	-0.239022247667866
-3.99533009599727	-0.122832864388967
-3.99884402074585	-0.0624603677419674
-3.99976286172805	-0.0316145660075759
-4.00000712967669	-0.0159676502420713
-4.00000712967669	0.0159676502420713
-3.99976286172805	0.0316145660075759
-3.99884402074585	0.0624603677419674
-3.99533009599727	0.122832864388967
-3.98208662742751	0.239022247667866
-3.93447330878383	0.453335349731456
-3.78192582915234	0.806678702369874
-3.40319787986146	1.24197462157304
-2.8901490308528	1.50745917823005
-2.52230412478641	1.33853254210094
-2.15997244367012	1.10785998024114
-1.80211337925225	0.819226777313666
-1.41889355093569	0.40192225711124
-1.407394710799	0.383737722177648
-1.17629258633315	0.152376476468962
-0.928191412254695	0.0633049280628813
-0.873664786683224	0.098332552096504
-0.800029422363727	0.146973364572927
-0.754330381488827	0.155811413366855
-0.700165989977573	0.220288613870038
-0.499863347877552	0.0847926942783248
-0.454595042946576	0.0373168672335317
-0.404059743575138	0.0158289065379486
-0.363163929932522	0.0122530127382191
-0.354977445841531	0.0129784911297672
-0.347392707300047	0.0249918202216384
-0.320130065777089	0.0344076411964942
-0.283958271472088	0.0366285208793153
-0.278878346567389	0.0483813719799171
-0.235540154677774	0.0276638704075698
-0.174748978876246	0.0145220782983304
-0.127193798795567	0.00556194472684874
-0.11178604515222	0.00378627544966327
-0.081464399719779	0.0022951848512741
-0.0685338695115404	0.00220347583303873
-0.0920551911140394	0.00527136696058457
-0.127599941232746	0.011059608427472
-0.118516311906137	0.015644013143102
-0.0789815409201118	0.00539985030414317
-0.0683573284013951	0.00358503833208049
-0.0566435143310278	0.00165350260896529
-0.0441318400037449	0.00100252718317699
-0.0327668065158035	0.000708591787590504
-0.0316637291283582	0.000689180825227695
-0.0340580047304312	0.000952954863172755
-0.0502236843058002	0.002733988022479
-0.0440233313629157	0.00328921764653088
-0.0345006153982509	0.00156234291349151
-0.0261044933732535	0.000804214927479421
-0.0234586394217068	0.000877107690334568
-0.0231764739988474	0.00125558934453713
-0.0166038992917147	0.000740961510155402
-0.0119250038069577	0.000440968063526413
-0.00977859725869541	0.00023574408785812
-0.00763305194920601	0.000148271233729591
-0.00560990897042601	9.70957939637667e-05
-0.00389052043674211	4.63083072162123e-05
-0.00311619412313584	2.14104877829914e-05
-0.00283470203973459	9.3616752377965e-06
-0.00246877931634053	6.68863748798453e-06
-0.00206501658863565	5.82044725761467e-06
-0.00216176583883493	1.23658482251755e-05
-0.00203223739666838	1.61956381636199e-05
-0.00147239920420914	9.68274309548328e-06
-0.00110768075321161	7.60318176399652e-06
-0.00077793464832684	2.65717685658453e-06
-0.00074477288761683	2.32210821082492e-06
-0.000708780437510536	2.31312217199338e-06
-0.000625954958057966	3.80433640708009e-06
-0.000619159765625525	4.20806157496434e-06
-0.00046622635864282	3.24590406072693e-06
-0.000343689639826543	2.20290623546957e-06
-0.000265814531271302	1.05864393859479e-06
-0.000224594297782128	6.79718907459289e-07
-0.000167822848182709	5.22063542623128e-07
-0.000115061571645464	1.85633245063899e-07
-0.00010896286314294	2.77551563164371e-07
-9.18949970974041e-05	2.7061271375395e-07
-6.59966329725189e-05	1.56383019748548e-07
-4.80910752789491e-05	1.00921151177703e-07
-3.42453633685947e-05	5.32392952853306e-08
-3.26786892508435e-05	4.53612260951115e-08
-3.37011867870823e-05	4.51615466007288e-08
-3.56633933575495e-05	2.61986257662554e-08
-3.18147379390092e-05	1.88762220355204e-08
-2.78042889422846e-05	1.80440171914918e-08
-2.40934004353106e-05	2.2936058546528e-08
-1.75510727078977e-05	1.45138433454231e-08
-1.27827838473846e-05	9.1939100677239e-09
-1.11974227295e-05	9.15191395828098e-09
-9.78291370635948e-06	1.12640904283963e-08
-6.98074835037145e-06	5.98172906670379e-09
-6.08882978252804e-06	3.66660735210594e-09
-4.89198256626254e-06	1.91609350746986e-09
-3.59855945286665e-06	1.63041351655004e-09
-2.59731899903979e-06	8.0399533148272e-10
-1.89088781812998e-06	5.21546872354681e-10
-1.37296934233779e-06	2.62996461331992e-10
-9.99999849089236e-07	2.23875884598321e-10
-9.99997152267719e-07	1.21959904693749e-10
-9.99996266248136e-07	6.14732133788486e-11
-9.99994148753603e-07	3.09852311184467e-11
-9.99991113894538e-07	1.5617933066557e-11
-9.99988770715587e-07	7.8721320623635e-12
-9.99986456535554e-07	3.96790424833619e-12
-9.99984897547424e-07	1.999999995996e-12
-9.99984897547424e-07	-1.999999995996e-12
-9.99986456535554e-07	-3.96790424833619e-12
-9.99988770715587e-07	-7.8721320623635e-12
-9.99991113894538e-07	-1.5617933066557e-11
-9.99994148753603e-07	-3.09852311184467e-11
-9.99996266248136e-07	-6.14732133788486e-11
-9.99997152267719e-07	-1.21959904693749e-10
-9.99999849089236e-07	-2.23875884598321e-10


==> Tikz/Data/contour2/contour2_6.dat <==
x	y
-0.0525360869511599	9.2961162612005e-05
-0.0521480444394387	9.3809456283316e-05
-0.0525938944786268	0.000102646137935594
-0.0541435580634535	9.95063489987983e-05
-0.0525360869511599	9.2961162612005e-05
-0.0525938944786268	-0.000102646137935594
-0.0521480444394387	-9.3809456283316e-05
-0.0525360869511599	-9.29611626120052e-05
-0.0541435580634535	-9.95063489987983e-05
-0.0525938944786268	-0.000102646137935594
-0.00452579863370788	-1.14092854208043e-05
-0.00401368627691028	-7.94316032065754e-06
-0.00448177126380477	-8.53934664472007e-06
-0.00478567091188783	-1.03216890018642e-05
-0.00452579863370788	-1.14092854208043e-05
-0.00448177126380477	8.53934664472007e-06
-0.00401368627691028	7.94316032065754e-06
-0.00452579863370788	1.14092854208043e-05
-0.00478567091188783	1.03216890018642e-05
-0.00448177126380477	8.53934664472007e-06
-4.61237929047037e-05	-6.8760154091686e-08
-5.13279950770281e-05	-4.5266694533082e-08
-4.3459081940202e-05	-2.86261157699638e-08
-3.87501711013027e-05	-2.96762212698298e-08
-4.61237929047037e-05	-6.8760154091686e-08
-4.3459081940202e-05	2.86261157699638e-08
-5.13279950770281e-05	4.5266694533082e-08
-4.61237929047037e-05	6.8760154091686e-08
-3.87501711013027e-05	2.96762212698298e-08
-4.3459081940202e-05	2.86261157699638e-08
-1.19793857215324e-05	1.59994703351964e-10
-1.17709381457316e-05	1.60525024016664e-10
-1.19822950946599e-05	1.90923905563022e-10
-1.23833426222688e-05	1.73555405228187e-10
-1.19793857215324e-05	1.59994703351964e-10
-1.19822950946599e-05	-1.90923905563022e-10
-1.17709381457316e-05	-1.60525024016664e-10
-1.19793857215324e-05	-1.59994703351964e-10
-1.23833426222688e-05	-1.73555405228187e-10
-1.19822950946599e-05	-1.90923905563022e-10
-9.99999904395679e-07	-1.52322724977056e-10
-1.24933040816191e-06	-1.71568023193428e-10
-1.21158398542913e-06	-8.26774904222752e-11
-1.36692541352278e-06	-9.08611244139222e-11
-1.48448578237949e-06	-1.12016670567699e-10
-1.44128739351881e-06	-2.12162147204207e-10
-1.88545748358249e-06	-4.30379442364751e-10
-2.58815396013738e-06	-6.82406981542875e-10
-3.54367409164836e-06	-9.83175656746722e-10
-4.83833696793179e-06	-1.31633930822808e-09
-6.80148083917505e-06	-3.98510781643464e-09
-9.31798361599369e-06	-5.94388989376956e-09
-1.25533368852194e-05	-6.52731749079637e-09
-1.71893245124026e-05	-1.00870103843763e-08
-2.35138969387309e-05	-1.53762885944055e-08
-2.41545152862909e-05	-1.45317653910895e-08
-3.16025819013822e-05	-1.60773073293585e-08
-3.58468654693566e-05	-1.33143975107308e-08
-4.23341357248706e-05	-1.27874786094799e-08
-5.32380212153162e-05	-2.40520963650433e-08
-5.90754739623763e-05	-3.91808736669867e-08
-7.7389399198527e-05	-8.35042387456492e-08
-8.59251437942233e-05	-1.5331548526359e-07
-9.48487538033711e-05	-1.13705658565209e-07
-9.39361536675845e-05	-5.64764295366121e-08
-0.00010795136871808	-5.15362142937834e-08
-0.000137353955901012	-9.96221991865762e-08
-0.000143819855013385	-2.11699979941813e-07
-0.000158256354673408	-3.07076233072171e-07
-0.000203742947642265	-3.56103281212412e-07
-0.00021235996964186	-3.73835388114635e-07
-0.0002151499334005	-3.8546991701618e-07
-0.000316421827554123	-1.30942338857714e-06
-0.000344223379527364	-7.86069558886063e-07
-0.000308293174343353	-3.35533443147059e-07
-0.000318623413794162	-1.7782712016552e-07
-0.000371158689463304	-2.03503775505173e-07
-0.000411015928914425	-2.60315989719771e-07
-0.000510336972650082	-7.10129826742233e-07
-0.000528049686818348	-1.48497285695516e-06
-0.000561641823403074	-2.07037033953626e-06
-0.000581719220712139	-1.72175611148981e-06
-0.000728676233420834	-1.75844606782419e-06
-0.000864075553992554	-3.12652984894389e-06
-0.00108019476318164	-6.36819564393102e-06
-0.00142128001554571	-7.08280372517782e-06
-0.00182559206177978	-9.56116715998727e-06
-0.00190751963204937	-9.18438018817432e-06
-0.00186558352301241	-4.96808291127021e-06
-0.00246026487424861	-6.24679564005829e-06
-0.00299921362970447	-1.01837754350963e-05
-0.00335487185435332	-2.38530675856412e-05
-0.00376717117286637	-3.71102097031152e-05
-0.00470243094061862	-3.95221073700015e-05
-0.00494484731550516	-4.08984870996041e-05
-0.0052219680969339	-4.62605742627782e-05
-0.00733851306914039	-0.000119697250255678
-0.00930725156677268	-0.000109520177722338
-0.0092994497361718	-0.000106761673513617
-0.00944719050753971	-0.000112134633433459
-0.0137282370942239	-0.000295523930495644
-0.0197790640221442	-0.00061117913419464
-0.0246717897191864	-0.000564678261843122
-0.0264351772728993	-0.000528189486569116
-0.032273685211077	-0.00063093029073463
-0.0429849898982784	-0.000795611344065979
-0.0502603072127457	-0.000698029329009357
-0.056065926350604	-0.000722163491870729
-0.0755789493896522	-0.0012789964293508
-0.0777274337179958	-0.00140420439863628
-0.107963891766223	-0.00273402724578386
-0.139922605726134	-0.00641711485417602
-0.167573633204795	-0.0116269973354785
-0.188422674841056	-0.0100200935495824
-0.162853293869358	-0.00406662553570079
-0.190659398187781	-0.00330468031499939
-0.227306441993497	-0.0067015329928083
-0.269773127734588	-0.0171011729697826
-0.302319119752246	-0.0243902588929186
-0.311581764752826	-0.0211911775784519
-0.337784584234811	-0.0120925122586131
-0.358679957180572	-0.0102407842900496
-0.463063385827696	-0.0193679790331516
-0.49361468486114	-0.0421194930346073
-0.586833866024037	-0.107443299091557
-0.647765226179034	-0.148660681895987
-0.664241843821954	-0.129046943981918
-0.76418983375892	-0.109717321412024
-0.799736968728007	-0.086236191901979
-0.809168525519835	-0.0446176955557663
-0.909112103998155	-0.0462121857339819
-1.03524801363944	-0.0643638397969154
-1.30748542835762	-0.176911005597873
-1.3178975710368	-0.187260406690687
-1.80657854575051	-0.532268146130888
-1.88328718938394	-0.578690363041639
-2.23949697290832	-0.860457880263811
-2.68164016945781	-1.14180403572166
-3.16494474138729	-1.36526054246085
-3.40319475715819	-1.24197462157304
-3.78192151494789	-0.806678702369874
-3.93446829628666	-0.453335349731456
-3.9820812911409	-0.239022247667866
-3.99532461511261	-0.122832864388967
-3.99883847339936	-0.0624603677419674
-3.99975728275493	-0.0316145660075759
-4.00000153528872	-0.0159676502420713
-4.00000153528872	0.0159676502420713
-3.99975728275493	0.0316145660075759
-3.99883847339936	0.0624603677419674
-3.99532461511261	0.122832864388967
-3.9820812911409	0.239022247667866
-3.93446829628666	0.453335349731456
-3.78192151494789	0.806678702369874
-3.40319475715819	1.24197462157304
-3.16494474138729	1.36526054246085
-2.68164016945781	1.14180403572166
-2.23949697290832	0.860457880263811
-1.88328718938394	0.578690363041639
-1.80657854575051	0.532268146130888
-1.3178975710368	0.187260406690686
-1.30748542835762	0.176911005597873
-1.03524801363944	0.0643638397969154
-0.909112103998155	0.0462121857339818
-0.809168525519835	0.0446176955557663
-0.799736968728007	0.086236191901979
-0.76418983375892	0.109717321412024
-0.664241843821954	0.129046943981918
-0.647765226179035	0.148660681895988
-0.586833866024037	0.107443299091557
-0.49361468486114	0.0421194930346073
-0.463063385827696	0.0193679790331516
-0.358679957180572	0.0102407842900496
-0.337784584234811	0.0120925122586131
-0.311581764752826	0.0211911775784519
-0.302319119752246	0.0243902588929186
-0.269773127734588	0.0171011729697826
-0.227306441993497	0.0067015329928083
-0.190659398187781	0.00330468031499939
-0.162853293869358	0.00406662553570079
-0.188422674841056	0.0100200935495824
-0.167573633204795	0.0116269973354785
-0.139922605726134	0.00641711485417602
-0.107963891766223	0.00273402724578385
-0.0777274337179958	0.00140420439863628
-0.0755789493896522	0.0012789964293508
-0.056065926350604	0.000722163491870729
-0.0502603072127457	0.000698029329009357
-0.0429849898982784	0.000795611344065979
-0.032273685211077	0.000630930290734629
-0.0264351772728993	0.000528189486569116
-0.0246717897191864	0.000564678261843122
-0.0197790640221442	0.00061117913419464
-0.0137282370942239	0.000295523930495644
-0.00944719050753971	0.000112134633433459
-0.0092994497361718	0.000106761673513617
-0.00930725156677268	0.000109520177722338
-0.0073385130691404	0.000119697250255678
-0.0052219680969339	4.62605742627782e-05
-0.00494484731550516	4.08984870996041e-05
-0.00470243094061862	3.95221073700015e-05
-0.00376717117286638	3.71102097031153e-05
-0.00335487185435332	2.38530675856412e-05
-0.00299921362970447	1.01837754350963e-05
-0.00246026487424861	6.24679564005829e-06
-0.00186558352301241	4.96808291127021e-06
-0.00190751963204937	9.18438018817434e-06
-0.00182559206177978	9.56116715998727e-06
-0.00142128001554571	7.08280372517785e-06
-0.00108019476318164	6.36819564393102e-06
-0.000864075553992554	3.12652984894389e-06
-0.000728676233420834	1.75844606782419e-06
-0.000581719220712139	1.72175611148981e-06
-0.000561641823403073	2.07037033953625e-06
-0.000528049686818348	1.48497285695516e-06
-0.000510336972650082	7.10129826742233e-07
-0.000411015928914425	2.60315989719771e-07
-0.000371158689463304	2.03503775505173e-07
-0.000318623413794162	1.7782712016552e-07
-0.000308293174343353	3.35533443147059e-07
-0.000344223379527364	7.86069558886063e-07
-0.000316421827554123	1.30942338857714e-06
-0.0002151499334005	3.8546991701618e-07
-0.00021235996964186	3.73835388114635e-07
-0.000203742947642265	3.56103281212412e-07
-0.000158256354673408	3.07076233072171e-07
-0.000143819855013385	2.11699979941813e-07
-0.000137353955901012	9.96221991865762e-08
-0.00010795136871808	5.15362142937834e-08
-9.39361536675845e-05	5.64764295366121e-08
-9.48487538033711e-05	1.13705658565209e-07
-8.59251437942233e-05	1.5331548526359e-07
-7.7389399198527e-05	8.35042387456492e-08
-5.90754739623763e-05	3.91808736669867e-08
-5.32380212153162e-05	2.40520963650433e-08
-4.23341357248706e-05	1.27874786094799e-08
-3.58468654693566e-05	1.33143975107308e-08
-3.16025819013822e-05	1.60773073293585e-08
-2.41545152862909e-05	1.45317653910895e-08
-2.35138969387309e-05	1.53762885944055e-08
-1.71893245124026e-05	1.00870103843763e-08
-1.25533368852194e-05	6.52731749079637e-09
-9.31798361599369e-06	5.94388989376956e-09
-6.80148083917505e-06	3.98510781643464e-09
-4.83833696793179e-06	1.31633930822807e-09
-3.54367409164836e-06	9.83175656746722e-10
-2.58815396013738e-06	6.82406981542873e-10
-1.88545748358249e-06	4.30379442364751e-10
-1.44128739351881e-06	2.12162147204207e-10
-1.48448578237949e-06	1.12016670567699e-10
-1.36692541352278e-06	9.0861124413922e-11
-1.21158398542913e-06	8.26774904222752e-11
-1.24933040816191e-06	1.71568023193428e-10
-9.99999904395679e-07	1.52322724977055e-10
-9.99999100958308e-07	1.21959904693749e-10
-9.99998197006649e-07	6.14732133788486e-11
-9.99996070540506e-07	3.09852311184467e-11
-9.99993031160698e-07	1.5617933066557e-11
-9.99990685700838e-07	7.8721320623635e-12
-9.9998837036556e-07	3.96790424833619e-12
-9.99986810793157e-07	1.999999995996e-12
-9.99986810793157e-07	-1.999999995996e-12
-9.9998837036556e-07	-3.96790424833619e-12
-9.99990685700838e-07	-7.8721320623635e-12
-9.99993031160698e-07	-1.5617933066557e-11
-9.99996070540506e-07	-3.09852311184467e-11
-9.99998197006649e-07	-6.14732133788486e-11
-9.99999100958308e-07	-1.21959904693749e-10
-9.99999904395679e-07	-1.52322724977056e-10


==> Tikz/Data/contour2/contour2_7.dat <==
x	y
-0.526300001688433	0.0389366096649009
-0.684596747983987	0.0683828935485196
-0.563443261846397	0.066653271772006
-0.532634326775703	0.0469221188356827
-0.526300001688433	0.0389366096649009
-0.563443261846396	-0.0666532717720058
-0.684596747983987	-0.0683828935485196
-0.526300001688433	-0.038936609664901
-0.532634326775703	-0.0469221188356827
-0.563443261846396	-0.0666532717720058
-0.0528088113874432	-0.000138767633156141
-0.0503066371145085	-8.91749101663446e-05
-0.0524843872643163	-8.44141645934314e-05
-0.0615057453626391	-0.00012114668797376
-0.0528088113874432	-0.000138767633156141
-0.0524843872643163	8.44141645934314e-05
-0.0503066371145085	8.91749101663446e-05
-0.0528088113874432	0.000138767633156141
-0.0615057453626391	0.00012114668797376
-0.0524843872643163	8.44141645934314e-05
-0.251154709071457	-0.00202366826957975
-0.249703940158909	-0.00194797309176082
-0.250955667832126	-0.00195348622997555
-0.253501161316844	-0.00199395652001486
-0.251154709071457	-0.00202366826957975
-0.250955667832126	0.00195348622997556
-0.249703940158909	0.00194797309176082
-0.251154709071457	0.00202366826957975
-0.253501161316844	0.00199395652001486
-0.250955667832126	0.00195348622997556
-0.0723811663771044	0.000285969836427567
-0.0702218708726189	0.000291432923108715
-0.0726192759182369	0.000332644089397933
-0.0737793182485311	0.00031356924528158
-0.0723811663771044	0.000285969836427567
-0.0726192759182369	-0.000332644089397933
-0.0702218708726189	-0.000291432923108715
-0.0723811663771044	-0.000285969836427568
-0.0737793182485311	-0.00031356924528158
-0.0726192759182369	-0.000332644089397933
-0.00126458927625077	3.33766334965842e-07
-0.00119881639558489	3.28336427795487e-07
-0.00126599904483296	3.87971522136683e-07
-0.0013570148955968	3.96153968181177e-07
-0.00126458927625077	3.33766334965842e-07
-0.00126599904483296	-3.87971522136682e-07
-0.00119881639558489	-3.28336427795487e-07
-0.00126458927625077	-3.33766334965841e-07
-0.0013570148955968	-3.96153968181177e-07
-0.00126599904483296	-3.87971522136682e-07
-0.000197770456965248	-5.2227521313823e-08
-0.000191326867964621	-4.14556935312238e-08
-0.000197260103582131	-4.16460199253502e-08
-0.000206588790358561	-4.66020855344454e-08
-0.000197770456965248	-5.2227521313823e-08
-0.000197260103582131	4.16460199253502e-08
-0.000191326867964621	4.14556935312238e-08
-0.000197770456965248	5.2227521313823e-08
-0.000206588790358561	4.66020855344454e-08
-0.000197260103582131	4.16460199253502e-08
-4.37474199557555e-05	3.27277742575622e-08
-4.69399482780851e-05	3.94790902369681e-08
-4.48285305331719e-05	4.90107159807237e-08
-4.18369488450559e-05	3.31538167734043e-08
-4.37474199557555e-05	3.27277742575622e-08
-4.48285305331719e-05	-4.90107159807237e-08
-4.69399482780851e-05	-3.94790902369681e-08
-4.37474199557555e-05	-3.27277742575622e-08
-4.18369488450559e-05	-3.31538167734043e-08
-4.48285305331719e-05	-4.90107159807237e-08
-1.19896010538938e-05	-2.68614199397241e-10
-1.11561955060924e-05	-1.4874779965901e-10
-1.19781290501706e-05	-1.46656682303673e-10
-1.3570979078776e-05	-2.00128140105417e-10
-1.19896010538938e-05	-2.68614199397241e-10
-1.19781290501706e-05	1.46656682303674e-10
-1.11561955060924e-05	1.4874779965901e-10
-1.19896010538938e-05	2.68614199397241e-10
-1.3570979078776e-05	2.00128140105417e-10
-1.19781290501706e-05	1.46656682303674e-10
-2.53859057111429e-06	2.92764192155776e-11
-2.35564063141254e-06	2.86398651205885e-11
-2.53927380541845e-06	3.81836796484853e-11
-2.71613074242752e-06	3.54684647741246e-11
-2.53859057111429e-06	2.92764192155776e-11
-2.53927380541845e-06	-3.81836796484853e-11
-2.35564063141254e-06	-2.86398651205885e-11
-2.53859057111429e-06	-2.92764192155776e-11
-2.71613074242752e-06	-3.54684647741246e-11
-2.53927380541845e-06	-3.81836796484853e-11
-9.99999967724445e-07	-5.91981913297552e-11
-1.3665417289441e-06	-7.9866156816863e-11
-1.65853587189157e-06	-1.32411888238368e-10
-1.78383248353902e-06	-2.91952324739403e-10
-1.880027149035e-06	-3.39212012374822e-10
-2.57898892123497e-06	-5.60818631603027e-10
-2.94765231266e-06	-6.22924441777423e-10
-2.57002050859536e-06	-4.42214402310581e-10
-2.18117674133325e-06	-1.99843141012361e-10
-2.17677926145644e-06	-1.00417543193807e-10
-2.54444913529301e-06	-1.05781832730593e-10
-3.05478909052423e-06	-8.41021905624161e-11
-3.4658689032659e-06	-7.90408022909778e-11
-4.1205221340129e-06	-1.31788349681899e-10
-4.03572025926958e-06	-2.53499738378928e-10
-4.33352924866608e-06	-5.58752063265691e-10
-4.79395600860944e-06	-8.29925589485014e-10
-5.83255359376734e-06	-8.7303234083076e-10
-6.52752252689462e-06	-9.92038330528545e-10
-8.5271343448016e-06	-1.53724855098014e-09
-8.94370037126574e-06	-1.80237036224021e-09
-9.01223615025061e-06	-1.66510735040169e-09
-1.16075100603247e-05	-1.23001966328355e-09
-1.20763590217396e-05	-1.19823998039525e-09
-1.34644605628221e-05	-1.54388992572405e-09
-1.65583566370291e-05	-2.70334055344078e-09
-2.26789682305711e-05	-5.04082713449294e-09
-2.6609284560794e-05	-8.51537521665683e-09
-3.13904258637552e-05	-1.32783926231967e-08
-3.34210071429405e-05	-1.19565410400187e-08
-3.09578369475568e-05	-7.67506000999484e-09
-2.68379208659231e-05	-4.34612547832554e-09
-3.0663022622791e-05	-3.93955518270656e-09
-3.3970246177102e-05	-6.18506029401051e-09
-4.22213652177935e-05	-1.12417450126027e-08
-5.70131178261502e-05	-2.65228518450248e-08
-5.85065262019343e-05	-3.03932802179949e-08
-8.18354876114855e-05	-7.94157963886482e-08
-8.73341902419589e-05	-5.05689659022224e-08
-7.93013323947612e-05	-3.6971608046531e-08
-6.2330493098413e-05	-1.53614404955778e-08
-7.81069813123047e-05	-1.77833320119988e-08
-9.83350798051742e-05	-3.04213404424441e-08
-0.000107494173437742	-4.34627848040267e-08
-0.000148963921694209	-1.10833889436627e-07
-0.000150758812090703	-1.13956046458371e-07
-0.000209372312913915	-3.0629788135138e-07
-0.000258535882442195	-5.11316662978409e-07
-0.000302111782977311	-9.08881109780806e-07
-0.000314074407688074	-6.83689168641678e-07
-0.000284878453651483	-2.9637125729503e-07
-0.000275900575326695	-2.23305263495954e-07
-0.000260833315700083	-1.31053090759594e-07
-0.000271981659401864	-1.30709351144387e-07
-0.000370154012407545	-1.77926525738603e-07
-0.000464481005180624	-3.12379523323018e-07
-0.000514455195933892	-5.492240714238e-07
-0.000700219509609369	-1.1409168560086e-06
-0.000712579579224838	-1.19478392482347e-06
-0.000732757133422406	-1.22343115735668e-06
-0.000968706385462607	-1.70353867915606e-06
-0.00107002761640441	-2.1690252099004e-06
-0.000994066253228958	-2.68847974031832e-06
-0.000950216459658268	-3.59588284130325e-06
-0.00105270877315166	-5.13320952386552e-06
-0.00123511450537342	-5.34090452591047e-06
-0.00138253469598898	-5.28648063961712e-06
-0.00165367568438787	-4.16464613440538e-06
-0.00179134661633405	-3.49597250275462e-06
-0.00245175043215668	-5.80495379213204e-06
-0.00316372521967435	-1.10058756323961e-05
-0.0035935495855708	-2.62956473882911e-05
-0.00364382190899064	-2.79121121900184e-05
-0.00375785964666039	-2.82061987774097e-05
-0.00485528681342527	-3.44371165846634e-05
-0.00610982200791183	-5.87114673837072e-05
-0.00704397418907478	-9.11232667817651e-05
-0.00791289093114872	-8.66315434166984e-05
-0.00706120532841944	-3.67813943196806e-05
-0.00809246767478619	-2.26306575762369e-05
-0.0083483780825921	-2.12660293519896e-05
-0.00897722377080793	-2.65285372301087e-05
-0.0116518207906658	-5.81107794117802e-05
-0.01389778929193	-5.11825813555245e-05
-0.0155285049982637	-5.08431183713123e-05
-0.0172493583761192	-7.07622045646966e-05
-0.0217235311781188	-0.000145379519117765
-0.0265929530733556	-0.000268827517813592
-0.0317805639063505	-0.000553268793878755
-0.0418381397928118	-0.000588695504954963
-0.0436817129230795	-0.000563968118755872
-0.0554745800727608	-0.000612991482093129
-0.0766166945604666	-0.00115981989917706
-0.104736617614722	-0.00187599351425594
-0.121203207997714	-0.00261316125243376
-0.152651412656701	-0.00727228498150327
-0.160398287533344	-0.00873191637262651
-0.166239477954882	-0.00828171673437624
-0.151309741571268	-0.00362900485174852
-0.188527527294563	-0.00260915994171689
-0.237578692755724	-0.00715576358128273
-0.289759773542792	-0.0177538464224833
-0.320591722628091	-0.011206533387459
-0.354195984428621	-0.00822855584188005
-0.495289328354175	-0.019908554118093
-0.674635211569829	-0.0323913598896924
-0.896855357714758	-0.0362680011666218
-1.19722939026806	-0.0794934834571237
-1.25706977658907	-0.104450888067097
-1.59526284469438	-0.237744706272945
-1.76274784729144	-0.355832035447077
-2.27830568334164	-0.647051576181237
-2.83378456799841	-0.918328956471512
-3.43046774404987	-1.21062410217488
-3.78191720074343	-0.806678702369874
-3.93446328378949	-0.453335349731456
-3.9820759548543	-0.239022247667866
-3.99531913422796	-0.122832864388967
-3.99883292605287	-0.0624603677419674
-3.99975170378181	-0.0316145660075759
-3.99999594090075	-0.0159676502420713
-3.99999594090075	0.0159676502420713
-3.99975170378181	0.0316145660075759
-3.99883292605287	0.0624603677419674
-3.99531913422796	0.122832864388967
-3.9820759548543	0.239022247667866
-3.93446328378949	0.453335349731456
-3.78191720074343	0.806678702369874
-3.43046774404987	1.21062410217488
-2.83378456799841	0.91832895647151
-2.27830568334164	0.647051576181237
-1.76274784729144	0.355832035447078
-1.59526284469438	0.237744706272945
-1.25706977658907	0.104450888067097
-1.19722939026806	0.0794934834571237
-0.896855357714758	0.0362680011666218
-0.674635211569829	0.0323913598896923
-0.495289328354175	0.019908554118093
-0.354195984428621	0.00822855584188007
-0.320591722628091	0.011206533387459
-0.289759773542792	0.0177538464224833
-0.237578692755724	0.00715576358128273
-0.188527527294563	0.00260915994171688
-0.151309741571268	0.00362900485174852
-0.166239477954882	0.00828171673437624
-0.160398287533344	0.00873191637262651
-0.152651412656701	0.00727228498150327
-0.121203207997714	0.00261316125243376
-0.104736617614722	0.00187599351425594
-0.0766166945604666	0.00115981989917706
-0.0554745800727608	0.000612991482093129
-0.0436817129230795	0.000563968118755872
-0.0418381397928118	0.000588695504954963
-0.0317805639063505	0.000553268793878754
-0.0265929530733556	0.000268827517813592
-0.0217235311781188	0.000145379519117766
-0.0172493583761192	7.07622045646966e-05
-0.0155285049982637	5.08431183713124e-05
-0.01389778929193	5.11825813555245e-05
-0.0116518207906658	5.81107794117802e-05
-0.00897722377080793	2.65285372301087e-05
-0.0083483780825921	2.12660293519896e-05
-0.00809246767478619	2.26306575762369e-05
-0.00706120532841944	3.67813943196806e-05
-0.00791289093114872	8.66315434166984e-05
-0.00704397418907478	9.11232667817651e-05
-0.00610982200791183	5.87114673837072e-05
-0.00485528681342527	3.44371165846633e-05
-0.00375785964666039	2.82061987774097e-05
-0.00364382190899064	2.79121121900184e-05
-0.0035935495855708	2.62956473882911e-05
-0.00316372521967435	1.10058756323961e-05
-0.00245175043215668	5.80495379213202e-06
-0.00179134661633405	3.49597250275462e-06
-0.00165367568438787	4.16464613440538e-06
-0.00138253469598898	5.28648063961712e-06
-0.00123511450537342	5.34090452591047e-06
-0.00105270877315166	5.13320952386552e-06
-0.000950216459658268	3.59588284130325e-06
-0.000994066253228958	2.68847974031832e-06
-0.00107002761640441	2.1690252099004e-06
-0.000968706385462607	1.70353867915606e-06
-0.000732757133422406	1.22343115735668e-06
-0.000712579579224838	1.19478392482347e-06
-0.000700219509609369	1.1409168560086e-06
-0.000514455195933892	5.49224071423798e-07
-0.000464481005180624	3.12379523323018e-07
-0.000370154012407545	1.77926525738604e-07
-0.000271981659401864	1.30709351144386e-07
-0.000260833315700083	1.31053090759594e-07
-0.000275900575326695	2.23305263495954e-07
-0.000284878453651483	2.9637125729503e-07
-0.000314074407688074	6.83689168641678e-07
-0.000302111782977311	9.08881109780806e-07
-0.000258535882442195	5.11316662978409e-07
-0.000209372312913915	3.0629788135138e-07
-0.000150758812090703	1.13956046458371e-07
-0.000148963921694209	1.10833889436627e-07
-0.000107494173437742	4.34627848040266e-08
-9.83350798051742e-05	3.04213404424441e-08
-7.81069813123047e-05	1.77833320119988e-08
-6.2330493098413e-05	1.53614404955778e-08
-7.93013323947612e-05	3.6971608046531e-08
-8.73341902419589e-05	5.05689659022224e-08
-8.18354876114855e-05	7.94157963886482e-08
-5.85065262019343e-05	3.03932802179949e-08
-5.70131178261502e-05	2.65228518450248e-08
-4.22213652177935e-05	1.12417450126027e-08
-3.3970246177102e-05	6.18506029401051e-09
-3.0663022622791e-05	3.93955518270657e-09
-2.68379208659231e-05	4.34612547832554e-09
-3.09578369475568e-05	7.67506000999484e-09
-3.34210071429405e-05	1.19565410400187e-08
-3.13904258637552e-05	1.32783926231967e-08
-2.6609284560794e-05	8.51537521665683e-09
-2.26789682305711e-05	5.04082713449294e-09
-1.65583566370291e-05	2.70334055344079e-09
-1.34644605628221e-05	1.54388992572405e-09
-1.20763590217396e-05	1.19823998039525e-09
-1.16075100603247e-05	1.23001966328355e-09
-9.01223615025061e-06	1.66510735040169e-09
-8.94370037126574e-06	1.80237036224021e-09
-8.5271343448016e-06	1.53724855098014e-09
-6.52752252689462e-06	9.92038330528543e-10
-5.83255359376734e-06	8.7303234083076e-10
-4.79395600860944e-06	8.29925589485014e-10
-4.33352924866608e-06	5.58752063265691e-10
-4.03572025926958e-06	2.53499738378928e-10
-4.1205221340129e-06	1.31788349681899e-10
-3.4658689032659e-06	7.90408022909779e-11
-3.05478909052423e-06	8.41021905624161e-11
-2.54444913529301e-06	1.05781832730593e-10
-2.17677926145644e-06	1.00417543193807e-10
-2.18117674133325e-06	1.99843141012361e-10
-2.57002050859536e-06	4.42214402310581e-10
-2.94765231266e-06	6.22924441777423e-10
-2.57898892123497e-06	5.60818631603027e-10
-1.880027149035e-06	3.39212012374821e-10
-1.78383248353902e-06	2.91952324739403e-10
-1.65853587189157e-06	1.32411888238368e-10
-1.3665417289441e-06	7.98661568168629e-11
-9.99999967724445e-07	5.91981913297552e-11
-9.99997992327409e-07	3.09852311184467e-11
-9.99994948426857e-07	1.5617933066557e-11
-9.99992600686088e-07	7.8721320623635e-12
-9.99990284195567e-07	3.96790424833619e-12
-9.9998872403889e-07	1.999999995996e-12
-9.9998872403889e-07	-1.999999995996e-12
-9.99990284195567e-07	-3.96790424833619e-12
-9.99992600686088e-07	-7.8721320623635e-12
-9.99994948426857e-07	-1.5617933066557e-11
-9.99997992327409e-07	-3.09852311184467e-11
-9.99999967724445e-07	-5.91981913297552e-11


==> Tikz/Data/contour2/contour2_8.dat <==
x	y
-0.275775737811025	-0.0116494919829794
-0.28620599941465	-0.00943457564515076
-0.257662722339744	-0.00404681404445926
-0.256747606481107	-0.00400483770820744
-0.256437156056811	-0.00401691673702561
-0.258123194280181	-0.00806422475823164
-0.275775737811025	-0.0116494919829794
-0.256747606481107	0.00400483770820745
-0.257662722339744	0.00404681404445926
-0.28620599941465	0.00943457564515076
-0.275775737811025	0.0116494919829794
-0.258123194280181	0.00806422475823164
-0.256437156056811	0.00401691673702561
-0.256747606481107	0.00400483770820745
-0.0718731249713902	0.000188332413882518
-0.0688679326618246	0.000142787026948721
-0.0524326875774728	7.58671665748576e-05
-0.0484652297895784	8.45403640493732e-05
-0.0530237282962595	0.000174889128376688
-0.0584349999475995	0.000222331299947241
-0.0733549720721918	0.00047880421151509
-0.0805743609122098	0.000360094132458097
-0.0718731249713902	0.000188332413882518
-0.0733549720721918	-0.000478804211515089
-0.0584349999475995	-0.000222331299947241
-0.0530237282962595	-0.000174889128376688
-0.0484652297895784	-8.45403640493732e-05
-0.0524326875774728	-7.58671665748576e-05
-0.0688679326618246	-0.000142787026948721
-0.0718731249713902	-0.000188332413882518
-0.0805743609122098	-0.000360094132458097
-0.0733549720721918	-0.000478804211515089
-0.031287442601624	-0.00047560729702288
-0.0386295283245841	-0.000469304713823229
-0.0293902905722029	-0.000191966100311689
-0.0278613156752357	-0.000287749736716936
-0.031287442601624	-0.00047560729702288
-0.0293902905722029	0.000191966100311689
-0.0386295283245841	0.000469304713823229
-0.031287442601624	0.00047560729702288
-0.0278613156752357	0.000287749736716936
-0.0293902905722029	0.000191966100311689
-0.133590930277893	-0.000440984555418182
-0.131382476485783	-0.000375356119306647
-0.133224542147184	-0.000348690100405004
-0.147864270444114	-0.0004511777954194
-0.133590930277893	-0.000440984555418182
-0.133224542147184	0.000348690100405005
-0.131382476485783	0.000375356119306647
-0.133590930277893	0.000440984555418182
-0.147864270444114	0.0004511777954194
-0.133224542147184	0.000348690100405005
-0.0307943212968975	-0.000397945800167005
-0.0343616006219074	-0.000394883581120454
-0.0298725571734154	-0.00026013381935824
-0.0291296782771158	-0.000306671955620281
-0.0307943212968975	-0.000397945800167005
-0.0298725571734154	0.00026013381935824
-0.0343616006219074	0.000394883581120454
-0.0307943212968975	0.000397945800167005
-0.0291296782771158	0.000306671955620281
-0.0298725571734154	0.00026013381935824
-0.0214553429066593	-0.000112114703612569
-0.0242588054304384	-0.00011810274746227
-0.0210998544190263	-6.95772292581941e-05
-0.020026506958175	-8.82855163793163e-05
-0.0214553429066593	-0.000112114703612569
-0.0210998544190263	6.95772292581941e-05
-0.0242588054304384	0.00011810274746227
-0.0214553429066593	0.000112114703612569
-0.020026506958175	8.82855163793163e-05
-0.0210998544190263	6.95772292581941e-05
-0.0112709815165791	2.23975831256197e-05
-0.0124266283392756	4.32378716344386e-05
-0.0115258073150669	4.60166579199293e-05
-0.0104530704421242	3.33495400449964e-05
-0.0112709815165791	2.23975831256197e-05
-0.0115258073150669	-4.60166579199293e-05
-0.0124266283392756	-4.32378716344386e-05
-0.0112709815165791	-2.23975831256197e-05
-0.0104530704421242	-3.33495400449964e-05
-0.0115258073150669	-4.60166579199293e-05
-0.00594679268141687	1.55401546494616e-06
-0.00532581903436336	1.55461262645996e-06
-0.005973176203202	3.35783801885175e-06
-0.00666934641078451	2.17978399756711e-06
-0.00594679268141687	1.55401546494616e-06
-0.00463131844944583	1.83800068774043e-05
-0.00491308561943172	2.12895966128805e-05
-0.0046761658092655	2.15143755547819e-05
-0.00420108530611707	1.68673775619166e-05
-0.00463131844944583	1.83800068774043e-05
-0.0046761658092655	-2.15143755547819e-05
-0.00491308561943172	-2.12895966128805e-05
-0.00463131844944583	-1.83800068774043e-05
-0.00420108530611707	-1.68673775619166e-05
-0.0046761658092655	-2.15143755547819e-05
-0.00127007674719526	5.45397815380194e-07
-0.00170913190324218	1.10545062863414e-06
-0.00128436780062609	1.10531530637815e-06
-0.00105456247823422	5.39566875758166e-07
-0.00127007674719526	5.45397815380194e-07
-0.00126292208814159	2.70090000891548e-07
-0.000992536013905571	2.47768167509848e-07
-0.00126871751307449	4.92922384299024e-07
-0.001642875043232	5.26559643929749e-07
-0.00126292208814159	2.70090000891548e-07
-0.00126871751307449	-4.92922384299024e-07
-0.000992536013905571	-2.47768167509848e-07
-0.00126292208814159	-2.70090000891548e-07
-0.001642875043232	-5.26559643929749e-07
-0.00126871751307449	-4.92922384299024e-07
-0.00126375568219618	3.01928167928695e-07
-0.00109567620474523	2.88052297652667e-07
-0.00126735827895372	4.40446953217853e-07
-0.0014999449694144	4.61356806055463e-07
-0.00126375568219618	3.01928167928695e-07
-0.00126735827895372	-4.40446953217853e-07
-0.00109567620474523	-2.88052297652667e-07
-0.00126375568219618	-3.01928167928695e-07
-0.0014999449694144	-4.61356806055463e-07
-0.00126735827895372	-4.40446953217853e-07
-0.00595401453738725	-2.04646999890358e-06
-0.00585919685853372	-1.78235359703677e-06
-0.00595015017252645	-1.78226613145924e-06
-0.00605598180730777	-1.87392174696613e-06
-0.00595401453738725	-2.04646999890358e-06
-0.00595015017252645	1.78226613145925e-06
-0.00585919685853372	1.78235359703677e-06
-0.00595401453738725	2.04646999890357e-06
-0.00605598180730777	1.87392174696613e-06
-0.00595015017252645	1.78226613145925e-06
-0.000496478369888152	3.69001995655357e-08
-0.00044277749862378	3.72722893573992e-08
-0.000498016716697723	7.92168448738214e-08
-0.000597772965727474	5.84857549174214e-08
-0.000496478369888152	3.69001995655357e-08
-0.000498016716697723	-7.92168448738212e-08
-0.00044277749862378	-3.72722893573992e-08
-0.000496478369888152	-3.69001995655357e-08
-0.000597772965727474	-5.84857549174214e-08
-0.000498016716697723	-7.92168448738212e-08
-7.74318094475875e-05	-7.18935283262031e-09
-6.48639370509047e-05	-4.14944757282035e-09
-7.71582169935685e-05	-2.94838043838705e-09
-9.52304847962475e-05	-7.37205411199379e-09
-7.74318094475875e-05	-7.18935283262031e-09
-7.71582169935685e-05	2.94838043838706e-09
-6.48639370509047e-05	4.14944757282035e-09
-7.74318094475875e-05	7.18935283262029e-09
-9.52304847962475e-05	7.37205411199379e-09
-7.71582169935685e-05	2.94838043838706e-09
-7.71218642244151e-05	-2.38746164228254e-09
-7.43769444268712e-05	-1.28720468560381e-09
-7.43769444268712e-05	1.28720468560381e-09
-7.71218642244151e-05	2.38746164228254e-09
-8.60431404892968e-05	1.60986604134702e-09
-8.60431404892968e-05	-1.60986604134702e-09
-7.71218642244151e-05	-2.38746164228254e-09
-8.00023085987205e-05	-4.84907377270724e-08
-8.07322268163331e-05	-4.46615022678327e-08
-7.96659154195925e-05	-4.28565384650507e-08
-7.56722226978063e-05	-4.06583364101896e-08
-8.00023085987205e-05	-4.84907377270724e-08
-7.96659154195925e-05	4.28565384650508e-08
-8.07322268163331e-05	4.46615022678327e-08
-8.00023085987205e-05	4.84907377270722e-08
-7.56722226978063e-05	4.06583364101896e-08
-7.96659154195925e-05	4.28565384650508e-08
-0.000496723391801447	4.36135906491723e-08
-0.00049431609551924	4.36302706461912e-08
-0.000496792352629609	4.55105562016419e-08
-0.000501264213919047	4.45812253620647e-08
-0.000496723391801447	4.36135906491723e-08
-0.000496792352629609	-4.55105562016419e-08
-0.00049431609551924	-4.36302706461912e-08
-0.000496723391801447	-4.36135906491724e-08
-0.000501264213919047	-4.45812253620647e-08
-0.000496792352629609	-4.55105562016419e-08
-4.15547499938765e-05	-2.25427104346761e-09
-3.2281102432542e-05	-1.45231984529671e-09
-4.15379101414163e-05	-2.03099483380215e-09
-4.31665982253475e-05	-2.24206006034192e-09
-4.15547499938765e-05	-2.25427104346761e-09
-1.19768723788087e-05	1.33318661255383e-10
-1.05414528664533e-05	1.36970575301355e-10
-1.15831564196606e-05	3.1137115310986e-10
-1.19982319200301e-05	3.60516544024723e-10
-1.28686627455744e-05	3.65841794733263e-10
-1.47586155352831e-05	2.26700874982647e-10
-1.19768723788087e-05	1.33318661255383e-10
-1.19982319200301e-05	-3.60516544024721e-10
-1.15831564196606e-05	-3.1137115310986e-10
-1.05414528664533e-05	-1.36970575301355e-10
-1.19768723788087e-05	-1.33318661255383e-10
-1.47586155352831e-05	-2.26700874982647e-10
-1.28686627455744e-05	-3.65841794733263e-10
-1.19982319200301e-05	-3.60516544024721e-10
-7.73030516449219e-05	5.18714904116286e-09
-7.64621587669649e-05	5.26929852889239e-09
-7.73217645705361e-05	5.47721917935353e-09
-7.85391420344915e-05	5.48971541380851e-09
-7.73030516449219e-05	5.18714904116286e-09
-7.73217645705362e-05	-5.47721917935351e-09
-7.64621587669649e-05	-5.26929852889239e-09
-7.73030516449219e-05	-5.18714904116285e-09
-7.85391420344915e-05	-5.48971541380851e-09
-7.73217645705362e-05	-5.47721917935351e-09
-6.43717681212089e-06	-4.29892757696476e-11
-5.5304150074279e-06	-2.62456260626795e-11
-5.5304150074279e-06	2.62456260626795e-11
-6.43717681212089e-06	4.29892757696476e-11
-7.62534082639207e-06	4.24864230783639e-11
-7.62534082639207e-06	-4.24864230783639e-11
-6.43717681212089e-06	-4.29892757696476e-11
-8.8204222143224e-06	-4.93795188033199e-10
-7.49766788958674e-06	-3.2354744138696e-10
-8.80674431569302e-06	-3.50541152410625e-10
-9.57537220289491e-06	-4.66206107478932e-10
-8.8204222143224e-06	-4.93795188033199e-10
-8.80674431569302e-06	3.50541152410624e-10
-7.49766788958674e-06	3.2354744138696e-10
-8.8204222143224e-06	4.93795188033197e-10
-9.57537220289491e-06	4.66206107478932e-10
-8.80674431569302e-06	3.50541152410624e-10
-6.43657964819682e-06	-3.67955439449223e-11
-6.07336485856884e-06	-3.00886654963091e-11
-6.07336485856884e-06	3.00886654963091e-11
-6.43657964819682e-06	3.67955439449222e-11
-6.91251361481681e-06	3.65941200058754e-11
-6.91251361481681e-06	-3.65941200058754e-11
-6.43657964819682e-06	-3.67955439449223e-11
-4.7207358284142e-06	3.82027011855478e-11
-4.45987196078818e-06	3.75611754502892e-11
-4.72180346757702e-06	4.95891134156304e-11
-4.81793360548793e-06	4.20631990904772e-11
-4.7207358284142e-06	3.82027011855478e-11
-9.99999983225347e-07	-3.19722868001699e-11
-1.36615804436542e-06	-6.88711892198039e-11
-1.83258596140365e-06	-1.52807105909037e-10
-1.87129422592507e-06	-1.92435155504329e-10
-1.92340635898901e-06	-1.64524775813336e-10
-1.91576418290267e-06	-8.24202399095132e-11
-2.54336257224055e-06	-9.15768766447975e-11
-2.88318668724577e-06	-7.71408813089185e-11
-3.46507612120351e-06	-6.99764128407032e-11
-4.39174725919338e-06	-1.44641330802148e-10
-4.29942614720869e-06	-2.78328039059077e-10
-4.76892414480598e-06	-5.56822899405494e-10
-6.51507304464212e-06	-8.60451298260458e-10
-8.91229879286289e-06	-1.46580234291608e-09
-1.09997457706458e-05	-1.13871555611004e-09
-1.20641096188826e-05	-1.06657047665276e-09
-1.52153272168727e-05	-1.85125240245411e-09
-1.65265730538372e-05	-2.34264732080124e-09
-2.11894713761949e-05	-3.03865673594381e-09
-2.25159235742922e-05	-3.09265712666417e-09
-2.90711416030339e-05	-2.45917626975845e-09
-3.05350640821429e-05	-2.34035962534708e-09
-3.14000238367184e-05	-2.75665921930715e-09
-3.84080085967546e-05	-7.42811330881165e-09
-4.21085947107164e-05	-9.69601141572554e-09
-5.45238406132373e-05	-1.25327239581707e-08
-5.73302397337993e-05	-1.28422244345277e-08
-7.80176940235901e-05	-1.6376445988837e-08
-0.000105932756207664	-3.3817076473363e-08
-0.000107036978157404	-3.53893553142698e-08
-0.000148144370975105	-9.49309360341256e-08
-0.000178809668304512	-1.48272284100761e-07
-0.000206384656185969	-2.38760374588123e-07
-0.000244816299167197	-2.37529674643392e-07
-0.000229220340964708	-1.08508349359392e-07
-0.000270958977540208	-1.07221411742511e-07
-0.000369149335351787	-1.52349275972035e-07
-0.000506256785386009	-3.10551141743889e-07
-0.000562809199386615	-4.17155953122646e-07
-0.000699312088155276	-7.58972103778208e-07
-0.000960735055431219	-1.41176969791453e-06
-0.00124383886418398	-2.71239552482062e-06
-0.00134777903358532	-3.74926434038997e-06
-0.00143796079939777	-3.37614105413679e-06
-0.0015489072565815	-1.90526608992262e-06
-0.00176296871765948	-2.19208217673042e-06
-0.0018090936402301	-2.39104344169567e-06
-0.00244323599006476	-5.36311194420579e-06
-0.003267781840934	-5.79227302650628e-06
-0.00328737935452858	-5.6199119141888e-06
-0.00446052597925461	-7.20065424827983e-06
-0.00527524769056749	-1.19789191278791e-05
-0.00457855854157685	-1.48946461491043e-05
-0.00331277610160654	-7.09494358265376e-06
-0.00332823680964422	-1.18279758296959e-05
-0.00347593499583495	-1.70344877949221e-05
-0.00476572631134539	-2.79757460697226e-05
-0.00575449694714412	-2.70376446203673e-05
-0.0062915733735748	-2.64536306201816e-05
-0.00738389558920752	-1.98279895666768e-05
-0.00827163605436987	-1.50941621895357e-05
-0.0105445403866652	-1.70031314319526e-05
-0.0112223553901418	-1.79863059494428e-05
-0.0116159495273754	-1.96263870291281e-05
-0.0154487565633545	-4.26087609552243e-05
-0.0186379326671471	-7.95238604720064e-05
-0.021589437042389	-0.000128747111365168
-0.0273804670857883	-0.000141116437347118
-0.0288704975404948	-0.000120491325418032
-0.039643544476458	-0.000228204124261916
-0.0428091204511913	-0.00027626719806945
-0.0548832337949175	-0.000503819472315526
-0.0757731069471943	-0.000981210032925903
-0.102378096634501	-0.00130158783524736
-0.139621604336629	-0.00204358515299815
-0.144722500486709	-0.00171271226569903
-0.186766091312697	-0.00206792141259181
-0.220245369467764	-0.0032262912154781
-0.247850943517953	-0.0076099941697572
-0.282767755676908	-0.0147016692027313
-0.30339886102137	-0.0103205545163049
-0.342266283215367	-0.00620295336949422
-0.349513294928984	-0.00614731077650728
-0.357497316431106	-0.00662227660144936
-0.488040077964377	-0.0160287994159408
-0.654931037919299	-0.0195858220399065
-0.884598611431361	-0.0263238165992619
-1.22149975966803	-0.0628003358049416
-1.63524397847643	-0.125966894720046
-1.67964771154976	-0.14611197347378
-2.06347861322944	-0.345153753833348
-2.28317688244951	-0.461981499689365
-2.95691262043316	-0.586938693207546
-3.63554493889047	-0.974909604439713
-3.78191288653897	-0.806678702369874
-3.93445827129232	-0.453335349731456
-3.98207061856768	-0.239022247667866
-3.9953136533433	-0.122832864388967
-3.99882737870638	-0.0624603677419674
-3.99974612480868	-0.0316145660075759
-3.99999034651278	-0.0159676502420713
-3.99999034651278	0.0159676502420713
-3.99974612480868	0.0316145660075759
-3.99882737870638	0.0624603677419674
-3.9953136533433	0.122832864388967
-3.98207061856768	0.239022247667866
-3.93445827129232	0.453335349731456
-3.78191288653897	0.806678702369874
-3.63554493889046	0.974909604439715
-2.95691262043316	0.586938693207546
-2.28317688244951	0.461981499689365
-2.06347861322944	0.345153753833348
-1.67964771154976	0.146111973473781
-1.63524397847643	0.125966894720046
-1.22149975966803	0.0628003358049418
-0.884598611431361	0.0263238165992618
-0.654931037919299	0.0195858220399065
-0.488040077964377	0.0160287994159408
-0.357497316431106	0.00662227660144936
-0.349513294928984	0.00614731077650728
-0.342266283215367	0.00620295336949422
-0.30339886102137	0.0103205545163049
-0.282767755676908	0.0147016692027313
-0.247850943517953	0.0076099941697572
-0.220245369467764	0.0032262912154781
-0.186766091312697	0.00206792141259181
-0.144722500486709	0.00171271226569903
-0.139621604336629	0.00204358515299815
-0.102378096634501	0.00130158783524736
-0.0757731069471943	0.000981210032925905
-0.0548832337949176	0.000503819472315527
-0.0428091204511913	0.00027626719806945
-0.039643544476458	0.000228204124261916
-0.0288704975404948	0.000120491325418032
-0.0273804670857883	0.000141116437347118
-0.021589437042389	0.000128747111365168
-0.0186379326671471	7.95238604720064e-05
-0.0154487565633545	4.26087609552242e-05
-0.0116159495273754	1.96263870291281e-05
-0.0112223553901418	1.79863059494428e-05
-0.0105445403866652	1.70031314319526e-05
-0.00827163605436987	1.50941621895356e-05
-0.00738389558920752	1.98279895666768e-05
-0.0062915733735748	2.64536306201816e-05
-0.00575449694714412	2.70376446203673e-05
-0.00476572631134539	2.79757460697226e-05
-0.00347593499583495	1.70344877949221e-05
-0.00332823680964422	1.18279758296959e-05
-0.00331277610160654	7.09494358265376e-06
-0.00457855854157685	1.48946461491043e-05
-0.00527524769056749	1.19789191278791e-05
-0.00446052597925461	7.20065424827983e-06
-0.00328737935452858	5.6199119141888e-06
-0.003267781840934	5.79227302650628e-06
-0.00244323599006476	5.36311194420578e-06
-0.0018090936402301	2.39104344169567e-06
-0.00176296871765948	2.19208217673041e-06
-0.0015489072565815	1.90526608992262e-06
-0.00143796079939777	3.37614105413679e-06
-0.00134777903358532	3.74926434038997e-06
-0.00124383886418398	2.71239552482062e-06
-0.000960735055431219	1.41176969791453e-06
-0.000699312088155276	7.58972103778206e-07
-0.000562809199386615	4.17155953122646e-07
-0.000506256785386009	3.10551141743889e-07
-0.000369149335351787	1.52349275972035e-07
-0.000270958977540208	1.07221411742511e-07
-0.000229220340964708	1.08508349359392e-07
-0.000244816299167197	2.37529674643392e-07
-0.000206384656185969	2.38760374588124e-07
-0.000178809668304512	1.48272284100761e-07
-0.000148144370975105	9.49309360341258e-08
-0.000107036978157404	3.53893553142698e-08
-0.000105932756207664	3.3817076473363e-08
-7.80176940235901e-05	1.6376445988837e-08
-5.73302397337993e-05	1.28422244345277e-08
-5.45238406132373e-05	1.25327239581707e-08
-4.21085947107164e-05	9.69601141572551e-09
-3.84080085967546e-05	7.42811330881165e-09
-3.14000238367184e-05	2.75665921930715e-09
-3.05350640821429e-05	2.34035962534707e-09
-2.90711416030339e-05	2.45917626975845e-09
-2.25159235742922e-05	3.09265712666417e-09
-2.11894713761949e-05	3.03865673594381e-09
-1.65265730538372e-05	2.34264732080124e-09
-1.52153272168727e-05	1.85125240245411e-09
-1.20641096188826e-05	1.06657047665276e-09
-1.09997457706458e-05	1.13871555611004e-09
-8.91229879286289e-06	1.46580234291608e-09
-6.51507304464212e-06	8.6045129826046e-10
-4.76892414480598e-06	5.56822899405494e-10
-4.29942614720869e-06	2.78328039059077e-10
-4.39174725919338e-06	1.44641330802148e-10
-3.46507612120351e-06	6.99764128407032e-11
-2.88318668724577e-06	7.71408813089185e-11
-2.54336257224055e-06	9.15768766447975e-11
-1.91576418290267e-06	8.24202399095132e-11
-1.92340635898901e-06	1.64524775813336e-10
-1.87129422592507e-06	1.92435155504329e-10
-1.83258596140365e-06	1.52807105909037e-10
-1.36615804436542e-06	6.88711892198038e-11
-9.99999983225347e-07	3.197228680017e-11
-9.99999914114312e-07	3.09852311184467e-11
-9.99996865693017e-07	1.5617933066557e-11
-9.99994515671339e-07	7.8721320623635e-12
-9.99992198025574e-07	3.96790424833619e-12
-9.99990637284623e-07	1.999999995996e-12
-9.99990637284623e-07	-1.999999995996e-12
-9.99992198025574e-07	-3.96790424833619e-12
-9.99994515671339e-07	-7.8721320623635e-12
-9.99996865693017e-07	-1.5617933066557e-11
-9.99999914114312e-07	-3.09852311184467e-11
-9.99999983225347e-07	-3.19722868001699e-11
-9.99999988756557e-07	-2.16961124749459e-11
-1.20348556744312e-06	-4.12604278546031e-11
-1.36577435978673e-06	-5.78762216227448e-11
-1.60921065045661e-06	-6.38221598071714e-11
-1.86277412499932e-06	-4.93647703001966e-11
-2.54227600918808e-06	-7.73719205590016e-11
-2.7115842839673e-06	-7.01795720554209e-11
-2.54023889049622e-06	-5.0770188459284e-11
-1.99201053417502e-06	-2.2277571153138e-11
-2.53819912604962e-06	-2.41779739920834e-11
-3.06823710435579e-06	-4.26640399069439e-11
-3.46428333914112e-06	-6.09120233904282e-11
-4.66297238437386e-06	-1.57494311922397e-10
-4.5631320351478e-06	-3.03156339739226e-10
-4.75605714481489e-06	-4.17594850124825e-10
-6.50262356238962e-06	-7.28864265992376e-10
-8.89498884674881e-06	-1.28197860959264e-09
-1.0391981480967e-05	-1.04741144893653e-09
-1.20518602160256e-05	-9.34900972910271e-10
-1.64938925925123e-05	-1.97335075055631e-09
-2.24266252918447e-05	-2.04146494378152e-09
-2.41885522993809e-05	-1.87119646062114e-09
-2.23662741708727e-05	-1.33391859354277e-09
-2.01330316602804e-05	-7.16653672249646e-10
-2.23163271270685e-05	-7.51564168270189e-10
-2.9919824900672e-05	-1.29062269166443e-09
-3.04561896599236e-05	-1.36249490695671e-09
-3.41594281513791e-05	-3.14483989141997e-09
-4.19967240167043e-05	-8.16821947578101e-09
-5.70983293815778e-05	-9.47878357051805e-09
-7.79284067348756e-05	-1.49695599656752e-08
-0.000105197344922948	-1.68639484692964e-08
-0.00010594681872118	-1.66088576516959e-08
-0.000109458148673107	-1.79509137358092e-08
-0.00012107505144686	-4.16469947579661e-08
-0.000147324820256001	-7.90279826316238e-08
-0.000197490251926889	-8.60823910039102e-08
-0.000166256046586573	-3.37835185848723e-08
-0.000196923990738697	-3.47672852177901e-08
-0.000245142477836682	-6.03843941802993e-08
-0.000269936295678553	-8.37334723406349e-08
-0.000368144658296028	-1.26772026205465e-07
-0.000449266168159709	-1.4991790929632e-07
-0.000500687341079885	-1.53349684276923e-07
-0.00054963678486385	-2.02832278732529e-07
-0.000690503181274534	-4.74230511893128e-07
-0.00080105582368383	-7.08901580495529e-07
-0.000952763725399832	-1.12000071667299e-06
-0.00112898655356796	-1.18576292367441e-06
-0.00129073447828815	-1.35631665755725e-06
-0.00175436066005259	-1.81149479840502e-06
-0.00196578444365203	-2.72347775868602e-06
-0.00243472154797284	-4.92127009627952e-06
-0.00304445868946349	-5.23862716172966e-06
-0.00324846238352824	-3.44440446831607e-06
-0.00443928069470445	-5.86196185183959e-06
-0.00576482446924713	-1.3636149253894e-05
-0.00620366660765835	-1.98862258291228e-05
-0.00667532350362885	-1.70253215571166e-05
-0.00706426629349135	-9.35660786116107e-06
-0.00819612521111325	-9.09019820823175e-06
-0.0111814168014149	-1.43592266712675e-05
-0.013966411190982	-2.5964116514043e-05
-0.0153690081284453	-3.43744035391361e-05
-0.0177000738803769	-3.71089991253147e-05
-0.020762697133554	-3.05371391803427e-05
-0.0285123856043923	-7.27995131788487e-05
-0.0312223133950436	-8.6823547136925e-05
-0.0392258616911956	-0.000164715800283306
-0.0539687986538357	-0.000388558435251155
-0.0542918875170743	-0.000394647462537926
-0.0749295193339221	-0.000802600166674753
-0.0924936334417339	-0.000877201001409715
-0.100791265169836	-0.000920242407573008
-0.137307846677705	-0.00140567426503634
-0.185053616017731	-0.00154707444169886
-0.208775777687239	-0.00150186423018224
-0.250166012284047	-0.00168416433343558
-0.334336534955585	-0.00302237458057557
-0.342891035230275	-0.00339243062236275
-0.436786934615794	-0.00897825517186709
-0.480790827574579	-0.0121490447137886
-0.547852897682948	-0.0126252034969341
-0.642219811452833	-0.0117171692020832
-0.877198556493258	-0.0207852076248879
-1.19773781692579	-0.0378892515670508
-1.61100498121163	-0.041790157262797
-1.72646953600621	-0.0697872448651218
-1.94095071483472	-0.16302447882602
-2.26739294371363	-0.321132040753999
-2.97626255476827	-0.370939790708788
-3.80497517681263	-0.753248514094604
-3.93445325879515	-0.453335349731456
-3.98206528228108	-0.239022247667866
-3.99530817245865	-0.122832864388967
-3.99882183135989	-0.0624603677419674
-3.99974054583556	-0.0316145660075759
-3.99998475212481	-0.0159676502420713
-3.99998475212481	0.0159676502420713
-3.99974054583556	0.0316145660075759
-3.99882183135989	0.0624603677419674
-3.99530817245865	0.122832864388967
-3.98206528228108	0.239022247667866
-3.93445325879515	0.453335349731456
-3.80497517681263	0.753248514094603
-2.97626255476827	0.370939790708788
-2.26739294371363	0.321132040753998
-1.94095071483472	0.16302447882602
-1.72646953600621	0.0697872448651218
-1.61100498121163	0.041790157262797
-1.19773781692579	0.0378892515670509
-0.877198556493258	0.0207852076248879
-0.642219811452833	0.0117171692020832
-0.547852897682948	0.0126252034969341
-0.480790827574579	0.0121490447137886
-0.436786934615794	0.00897825517186709
-0.342891035230275	0.00339243062236273
-0.334336534955585	0.00302237458057557
-0.250166012284048	0.00168416433343558
-0.208775777687239	0.00150186423018224
-0.185053616017731	0.00154707444169887
-0.137307846677705	0.00140567426503633
-0.100791265169836	0.000920242407573007
-0.0924936334417339	0.000877201001409715
-0.0749295193339221	0.000802600166674751
-0.0542918875170743	0.000394647462537926
-0.0539687986538357	0.000388558435251155
-0.0392258616911956	0.000164715800283306
-0.0312223133950436	8.6823547136925e-05
-0.0285123856043923	7.27995131788487e-05
-0.020762697133554	3.05371391803427e-05
-0.0177000738803769	3.71089991253147e-05
-0.0153690081284453	3.43744035391361e-05
-0.013966411190982	2.5964116514043e-05
-0.0111814168014149	1.43592266712674e-05
-0.00819612521111325	9.09019820823175e-06
-0.00706426629349135	9.35660786116107e-06
-0.00667532350362885	1.70253215571166e-05
-0.00620366660765835	1.98862258291228e-05
-0.00576482446924713	1.3636149253894e-05
-0.00443928069470445	5.86196185183961e-06
-0.00324846238352824	3.44440446831608e-06
-0.00304445868946349	5.23862716172966e-06
-0.00243472154797284	4.92127009627953e-06
-0.00196578444365203	2.72347775868602e-06
-0.00175436066005259	1.81149479840502e-06
-0.00129073447828815	1.35631665755725e-06
-0.00112898655356796	1.18576292367441e-06
-0.000952763725399832	1.12000071667299e-06
-0.00080105582368383	7.08901580495529e-07
-0.000690503181274534	4.74230511893128e-07
-0.00054963678486385	2.02832278732529e-07
-0.000500687341079885	1.53349684276923e-07
-0.000449266168159709	1.4991790929632e-07
-0.000368144658296028	1.26772026205465e-07
-0.000269936295678553	8.37334723406349e-08
-0.000245142477836682	6.03843941802993e-08
-0.000196923990738697	3.476728521779e-08
-0.000166256046586573	3.37835185848723e-08
-0.000197490251926889	8.60823910039102e-08
-0.000147324820256001	7.9027982631624e-08
-0.00012107505144686	4.16469947579661e-08
-0.000109458148673107	1.79509137358092e-08
-0.00010594681872118	1.66088576516959e-08
-0.000105197344922948	1.68639484692964e-08
-7.79284067348756e-05	1.49695599656752e-08
-5.70983293815778e-05	9.47878357051802e-09
-4.19967240167043e-05	8.16821947578101e-09
-3.41594281513791e-05	3.14483989141997e-09
-4.15547499938765e-05	2.25427104346761e-09
-4.31665982253475e-05	2.24206006034192e-09
-4.15379101414163e-05	2.03099483380215e-09
-3.2281102432542e-05	1.45231984529671e-09
-3.04561896599236e-05	1.3624949069567e-09
-2.9919824900672e-05	1.29062269166443e-09
-2.23163271270685e-05	7.5156416827019e-10
-2.01330316602804e-05	7.16653672249646e-10
-2.23662741708727e-05	1.33391859354277e-09
-2.41885522993809e-05	1.87119646062114e-09
-2.24266252918447e-05	2.04146494378151e-09
-1.64938925925123e-05	1.97335075055631e-09
-1.20518602160256e-05	9.34900972910271e-10
-1.0391981480967e-05	1.04741144893653e-09
-8.89498884674881e-06	1.28197860959265e-09
-6.50262356238962e-06	7.28864265992376e-10
-4.75605714481489e-06	4.17594850124823e-10
-4.5631320351478e-06	3.03156339739226e-10
-4.66297238437386e-06	1.57494311922397e-10
-3.46428333914112e-06	6.09120233904282e-11
-3.06823710435579e-06	4.26640399069439e-11
-2.53819912604962e-06	2.41779739920834e-11
-1.99201053417502e-06	2.2277571153138e-11
-2.54023889049622e-06	5.07701884592842e-11
-2.7115842839673e-06	7.01795720554209e-11
-2.54227600918808e-06	7.73719205590016e-11
-1.86277412499932e-06	4.93647703001966e-11
-1.60921065045661e-06	6.38221598071714e-11
-1.36577435978673e-06	5.78762216227446e-11
-1.20348556744312e-06	4.12604278546031e-11
-9.99999988756557e-07	2.16961124749459e-11
-9.99998782959176e-07	1.5617933066557e-11
-9.9999643065659e-07	7.8721320623635e-12
-9.9999411185558e-07	3.96790424833619e-12
-9.99992550530356e-07	1.999999995996e-12
-9.99992550530356e-07	-1.999999995996e-12
-9.9999411185558e-07	-3.96790424833619e-12
-9.9999643065659e-07	-7.8721320623635e-12
-9.99998782959176e-07	-1.5617933066557e-11
-9.99999988756557e-07	-2.16961124749459e-11


==> Tikz/Data/contour2/contour2_9.dat <==
x	y
-0.458244138114848	-0.00105339420075918
-0.415182262169682	-0.000538908639418459
-0.415182262169682	0.000538908639418459
-0.458244138114848	0.00105339420075918
-0.510113726208096	0.000734658460261408
-0.510113726208096	-0.000734658460261408
-0.458244138114848	-0.00105339420075918
-0.13228579426859	-0.000115577021665843
-0.129047054275666	-9.29300412488942e-05
-0.129047054275666	9.29300412488942e-05
-0.13228579426859	0.000115577021665843
-0.134614614745841	9.89872748522191e-05
-0.134614614745841	-9.89872748522191e-05
-0.13228579426859	-0.000115577021665843
-0.268783719945142	-0.00859731476322743
-0.26901313780793	-0.00854859677399664
-0.268363830477002	-0.00842861678829728
-0.268395445042409	-0.00851845534670607
-0.268783719945142	-0.00859731476322743
-0.268363830477002	0.0084286167882973
-0.26901313780793	0.00854859677399664
-0.268783719945142	0.00859731476322743
-0.268395445042409	0.00851845534670607
-0.268363830477002	0.0084286167882973
-0.0151083567785987	-8.17588354279997e-06
-0.0133617403269168	-6.18013767923161e-06
-0.0150946595004801	-6.82491781032834e-06
-0.0166041996959481	-8.55724380129354e-06
-0.0151083567785987	-8.17588354279997e-06
-0.000144911249612493	3.28093220602823e-08
-0.000163875732418661	6.55677140561465e-08
-0.000146505269536897	6.31250292291223e-08
-0.000137415930133909	5.01813538591389e-08
-0.000144911249612493	3.28093220602823e-08
-0.000146505269536896	-6.31250292291221e-08
-0.000163875732418661	-6.55677140561465e-08
-0.000144911249612493	-3.28093220602822e-08
-0.000137415930133909	-5.01813538591389e-08
-0.000146505269536896	-6.31250292291221e-08
-4.14462091744212e-05	-8.20263344810005e-10
-3.82310196227401e-05	-4.75886792827077e-10
-3.82310196227401e-05	4.75886792827077e-10
-4.14462091744212e-05	8.20263344810005e-10
-4.59179965330613e-05	6.27463954163796e-10
-4.59179965330613e-05	-6.27463954163796e-10
-4.14462091744212e-05	-8.20263344810005e-10
-1.20396108131687e-05	-8.03231469167783e-10
-1.64587173990267e-05	-1.58012336716577e-09
-2.05115984061097e-05	-1.4610342496231e-09
-1.63638748575857e-05	-5.2401041786784e-10
-1.20108803758975e-05	-4.95514889751793e-10
-1.07128749511888e-05	-5.52136255705601e-10
-1.20396108131687e-05	-8.03231469167783e-10
-1.20108803758975e-05	4.95514889751792e-10
-1.63638748575857e-05	5.24010417867842e-10
-2.05115984061097e-05	1.4610342496231e-09
-1.64587173990267e-05	1.58012336716577e-09
-1.20396108131687e-05	8.03231469167783e-10
-1.07128749511888e-05	5.52136255705601e-10
-1.20108803758975e-05	4.95514889751792e-10
-6.49017408013713e-06	-5.97277233724293e-10
-8.87767890063472e-06	-1.09815487626921e-09
-9.78421719128812e-06	-9.56107341763025e-10
-8.83252336282212e-06	-6.20852292829969e-10
-6.46787066296092e-06	-3.62956249551903e-10
-5.29630029671575e-06	-3.80900251936927e-10
-6.49017408013713e-06	-5.97277233724293e-10
-6.46787066296092e-06	3.62956249551903e-10
-8.83252336282212e-06	6.20852292829971e-10
-9.78421719128812e-06	9.56107341763025e-10
-8.87767890063472e-06	1.09815487626921e-09
-6.49017408013713e-06	5.97277233724291e-10
-5.29630029671575e-06	3.80900251936927e-10
-6.46787066296092e-06	3.62956249551903e-10
-1.86015603458229e-06	-5.54888842516622e-12
-1.83005255349118e-06	-4.95948544848472e-12
-1.83005255349118e-06	4.95948544848472e-12
-1.86015603458229e-06	5.54888842516621e-12
-1.8805526347937e-06	5.16469117322904e-12
-1.8805526347937e-06	-5.16469117322904e-12
-1.86015603458229e-06	-5.54888842516622e-12
-9.99999993210987e-07	-1.32940298004613e-11
-1.12074928007043e-06	-1.86907236645823e-11
-1.36527626247439e-06	-4.36039046209122e-11
-1.61500025610149e-06	-3.23397735099147e-11
-1.74201656367813e-06	-1.82029902514192e-11
-1.86084198847119e-06	-1.7017172568107e-11
-2.53780768098495e-06	-1.90795287685892e-11
-3.42034346628406e-06	-4.98596150397631e-11
-3.46349055707873e-06	-5.18476339401536e-11
-4.72846408269426e-06	-1.20733412951858e-10
-6.31954431487269e-06	-1.25306661906773e-10
-4.72180346757702e-06	-4.95891134156305e-11
-4.45987196078818e-06	-3.75611754502892e-11
-4.7207358284142e-06	-3.82027011855477e-11
-4.81793360548793e-06	-4.20631990904772e-11
-6.44534248636979e-06	-1.27771581904524e-10
-6.63162012810493e-06	-1.34878721830085e-10
-8.7984558632492e-06	-2.64049911877327e-10
-9.92207258589208e-06	-2.48197774445225e-10
-9.9267102268142e-06	-1.251933509437e-10
-1.19756157074469e-05	-1.19980640207093e-10
-1.59462519917902e-05	-2.53273609859878e-10
-1.63630703463359e-05	-5.15113473729695e-10
-2.23045686496088e-05	-6.15014925087988e-10
-2.88918056521557e-05	-6.19048259446304e-10
-3.03967770294448e-05	-6.29553974497823e-10
-3.23029620442701e-05	-7.32902743607854e-10
-4.150951080384e-05	-1.65582636740114e-09
-5.10831712444274e-05	-2.89649781925461e-09
-4.16084978541627e-05	-2.96827571659694e-09
-3.69188324660399e-05	-3.53302056353279e-09
-4.18887710216392e-05	-6.71854377265188e-09
-5.55112306662161e-05	-6.47521622577631e-09
-5.68606481945203e-05	-6.03950217936888e-09
-5.85455819176157e-05	-7.01914293508276e-09
-7.7839119446161e-05	-1.35626739425134e-08
-9.6147954254204e-05	-1.48345990147639e-08
-0.000105651729396019	-1.15998951773023e-08
-0.000144396251386812	-2.31479558738664e-08
-0.000196587877895263	-2.78885505102299e-08
-0.000269185009321128	-6.65198952150679e-08
-0.000361277003540222	-5.41179743656689e-08
-0.000365155169746402	-5.17110446306676e-08
-0.000425553902639182	-6.9732750035033e-08
-0.000498790264201918	-1.00633773175971e-07
-0.000664818925046647	-2.68470795570867e-07
-0.000685225085089522	-3.07786032719991e-07
-0.000731442389003729	-3.10952175469172e-07
-0.000930388314561301	-3.26112529096614e-07
-0.000984699596454029	-4.85238014575516e-07
-0.00128755113945712	-1.2308159819677e-06
-0.0017457526024457	-1.43090742007963e-06
-0.00212247524707397	-3.05591207567638e-06
-0.00242620710588091	-4.47942824835327e-06
-0.00282113553799299	-4.68498129695304e-06
-0.00295425759963674	-2.52591321418158e-06
-0.00322012339110561	-1.88406876464939e-06
-0.00440057145695524	-3.45118707673623e-06
-0.00599106954346402	-4.59486484745687e-06
-0.00669793005045218	-4.35240154038859e-06
-0.005973176203202	-3.35783801885175e-06
-0.00532581903436336	-1.55461262645996e-06
-0.00594679268141687	-1.55401546494615e-06
-0.00666934641078451	-2.17978399756711e-06
-0.00814827792433782	-5.34880170501292e-06
-0.00967173077878831	-7.55387287314007e-06
-0.0111404782126881	-1.07321473930921e-05
-0.0153046254784842	-2.77795749125804e-05
-0.019692823911884	-2.1852831224754e-05
-0.0206704224352156	-2.00799370215403e-05
-0.0222683419987952	-2.63376912897221e-05
-0.0284351482105468	-6.28038146074429e-05
-0.0389056003193651	-0.00011615593935548
-0.0466238224646483	-7.99058179324018e-05
-0.0523809878906292	-6.73201685562838e-05
-0.0715144811046687	-0.000119941084070651
-0.0741430854437719	-0.00015950839477439
-0.0873694035758887	-0.000406619019634615
-0.100083800897438	-0.000758895888438845
-0.136509516066917	-0.00119590579796068
-0.175962576686664	-0.00115680124731397
-0.183328650652484	-0.00102995008599559
-0.249376356735969	-0.0014148424368956
-0.341153008393836	-0.00268694007562366
-0.380417554488971	-0.0036896744805003
-0.4750556734976	-0.00916354592726849
-0.609813342065152	-0.00744894191415877
-0.570572729015512	-0.00341424593161097
-0.626819548713561	-0.00277933231025415
-0.700968694136482	-0.00465244349930829
-0.724483149275414	-0.00968892201395777
-0.870193607837935	-0.0156050053254077
-1.18546630966104	-0.0261908268358216
-1.34979702075267	-0.0245784894339481
-1.59237332585388	-0.0181485188618652
-1.79670519440454	-0.037664213488804
-1.9564021974333	-0.084215490422093
-2.2297718234601	-0.198567850530295
-2.24061502997495	-0.20381960043849
-2.27530496550762	-0.204767477473729
-2.97510156486681	-0.239023020666294
-3.48519859728918	-0.382699801453054
-3.88554056307258	-0.566621380951614
-3.93444824629797	-0.453335349731456
-3.98205994599447	-0.239022247667866
-3.995302691574	-0.122832864388967
-3.9988162840134	-0.0624603677419674
-3.99973496686244	-0.0316145660075759
-3.99997915773684	-0.0159676502420713
-3.99997915773684	0.0159676502420713
-3.99973496686244	0.0316145660075759
-3.9988162840134	0.0624603677419674
-3.995302691574	0.122832864388967
-3.98205994599447	0.239022247667866
-3.93444824629797	0.453335349731456
-3.88554056307258	0.566621380951613
-3.48519859728918	0.382699801453054
-2.97510156486681	0.239023020666294
-2.27530496550762	0.204767477473729
-2.24061502997495	0.20381960043849
-2.2297718234601	0.198567850530295
-1.9564021974333	0.084215490422093
-1.79670519440454	0.037664213488804
-1.59237332585388	0.0181485188618652
-1.34979702075267	0.0245784894339481
-1.18546630966104	0.0261908268358216
-0.870193607837935	0.0156050053254078
-0.724483149275414	0.00968892201395777
-0.700968694136482	0.00465244349930829
-0.626819548713561	0.00277933231025415
-0.570572729015512	0.00341424593161097
-0.609813342065152	0.00744894191415877
-0.4750556734976	0.00916354592726849
-0.380417554488971	0.0036896744805003
-0.341153008393836	0.00268694007562366
-0.249376356735969	0.00141484243689561
-0.183328650652484	0.00102995008599559
-0.175962576686664	0.00115680124731397
-0.136509516066917	0.00119590579796068
-0.100083800897438	0.000758895888438844
-0.0873694035758887	0.000406619019634615
-0.0741430854437719	0.00015950839477439
-0.0715144811046687	0.000119941084070651
-0.0523809878906292	6.73201685562838e-05
-0.0466238224646483	7.99058179324018e-05
-0.0389056003193651	0.00011615593935548
-0.0284351482105468	6.28038146074429e-05
-0.0222683419987952	2.63376912897221e-05
-0.0206704224352156	2.00799370215403e-05
-0.019692823911884	2.1852831224754e-05
-0.0153046254784842	2.77795749125804e-05
-0.0111404782126881	1.07321473930921e-05
-0.00967173077878831	7.55387287314007e-06
-0.00814827792433782	5.34880170501291e-06
-0.00669793005045218	4.35240154038859e-06
-0.00599106954346402	4.59486484745686e-06
-0.00440057145695524	3.45118707673623e-06
-0.00322012339110561	1.88406876464939e-06
-0.00295425759963674	2.52591321418158e-06
-0.00282113553799299	4.68498129695304e-06
-0.00242620710588091	4.47942824835328e-06
-0.00212247524707397	3.05591207567638e-06
-0.0017457526024457	1.43090742007963e-06
-0.00128755113945712	1.2308159819677e-06
-0.000984699596454029	4.85238014575516e-07
-0.000930388314561301	3.26112529096614e-07
-0.000731442389003729	3.10952175469172e-07
-0.000685225085089522	3.07786032719992e-07
-0.000664818925046647	2.68470795570867e-07
-0.000498790264201918	1.00633773175971e-07
-0.000425553902639182	6.9732750035033e-08
-0.000365155169746402	5.17110446306676e-08
-0.000361277003540222	5.41179743656689e-08
-0.000269185009321128	6.65198952150679e-08
-0.000196587877895263	2.788855051023e-08
-0.000144396251386812	2.31479558738664e-08
-0.000105651729396019	1.15998951773023e-08
-9.6147954254204e-05	1.48345990147639e-08
-7.7839119446161e-05	1.35626739425134e-08
-5.85455819176157e-05	7.01914293508276e-09
-5.68606481945203e-05	6.03950217936889e-09
-5.55112306662161e-05	6.47521622577631e-09
-4.18887710216392e-05	6.71854377265189e-09
-3.69188324660399e-05	3.53302056353279e-09
-4.16084978541627e-05	2.96827571659693e-09
-5.10831712444274e-05	2.89649781925461e-09
-4.150951080384e-05	1.65582636740114e-09
-3.23029620442701e-05	7.32902743607854e-10
-3.03967770294448e-05	6.29553974497822e-10
-2.88918056521557e-05	6.19048259446304e-10
-2.23045686496088e-05	6.15014925087987e-10
-1.63630703463359e-05	5.15113473729695e-10
-1.59462519917902e-05	2.53273609859878e-10
-1.19756157074469e-05	1.19980640207093e-10
-9.9267102268142e-06	1.251933509437e-10
-9.92207258589208e-06	2.48197774445225e-10
-8.7984558632492e-06	2.64049911877328e-10
-6.63162012810493e-06	1.34878721830085e-10
-6.44534248636979e-06	1.27771581904524e-10
-6.31954431487269e-06	1.25306661906773e-10
-4.72846408269426e-06	1.20733412951858e-10
-3.46349055707873e-06	5.18476339401534e-11
-3.42034346628406e-06	4.98596150397631e-11
-2.53780768098495e-06	1.90795287685892e-11
-1.86084198847119e-06	1.7017172568107e-11
-1.74201656367813e-06	1.82029902514192e-11
-1.61500025610149e-06	3.23397735099147e-11
-1.36527626247439e-06	4.36039046209122e-11
-1.12074928007043e-06	1.86907236645823e-11
-9.99999993210987e-07	1.32940298004612e-11
-9.9999834564184e-07	7.8721320623635e-12
-9.99996025685587e-07	3.96790424833619e-12
-9.99994463776089e-07	1.999999995996e-12
-9.99994463776089e-07	-1.999999995996e-12
-9.99996025685587e-07	-3.96790424833619e-12
-9.9999834564184e-07	-7.8721320623635e-12
-9.99999993210987e-07	-1.32940298004613e-11

